Long Short-Term Memory for Spatial Encoding in Multi-Agent Path Planning

Reinforcement learning-based path planning for multi-agent systems of varying size constitutes a research topic with increasing significance as progress in domains such as urban air mobility and autonomous aerial vehicles continues. Reinforcement learning with continuous state and action spaces is used to train a policy network that accommodates desirable path planning behaviors and can be used for time-critical applications. A Long Short-Term Memory module is proposed to encode an unspecified number of states for a varying, indefinite number of agents. The described training strategies and policy architecture lead to a guidance that scales to an infinite number of agents and unlimited physical dimensions, although training takes place at a smaller scale. The guidance is implemented on a low-cost, off-the-shelf onboard computer. The feasibility of the proposed approach is validated by presenting flight test results of up to four drones, autonomously navigating collision-free in a real-world environment.

==> 0.txt <==
5.80839745257966 22.3605892741582
6.27487034119924 22.5405976937833
6.76289817938211 22.6493579100657
7.26166455490851 22.6844586023578
7.76011472535079 22.6451217779629
8.24720110355619 22.5322197414256
8.71212830558005 22.3482559310629
9.17073218168643 22.1494034286394
9.6332056482441 21.960109186796
10.0981181598388 21.777034400331
10.5653775268921 21.6000204253804
11.0348639122388 21.4289848552173
11.5063048726567 21.2634132208484
11.9796789425092 21.1034288179487
12.4546375551618 20.9482234155244
12.9311648800865 20.7978830663431
13.4089128041009 20.6514814628314
13.8877834817825 20.5087860124571
14.3674975758363 20.3689578696146
14.8472826540283 20.2293930560324
15.3269948244429 20.0895684826337
15.8062029990816 19.9480057879111
16.2846519321777 19.803878217522
16.761890356447 19.655751045684
17.2374880375222 19.5023945346719
17.7108521580836 19.3422077601986
18.1815249901731 19.1742315441003
18.6488708433576 18.997138251301
19.112882679748 18.8115246909811
19.5730938469094 18.6166388495809
20.029855183619 18.4138764686969
20.4829965077519 18.203144791138
20.9330724636708 17.9860151642695
21.3809028873022 17.7643471991998
21.8265525453373 17.538340651908
22.2702970549644 17.3086305353561
22.7125704756278 17.0761246187334
23.1531734416884 16.8404636456869
23.5928632331009 16.60313054994
24.0315715226069 16.3639869945357
24.4706634994847 16.1255629671636
24.9095682836954 15.8867945302958
25.3491000640165 15.6491860706886
25.7888381159818 15.4119618941787
26.2293243069879 15.1761314581334
26.670534595253 14.9416581711202
27.112885510666 14.7093411471825
27.5570653949735 14.480516169966
28.0028880816808 14.2549189931801
28.450978020174 14.0338273148387
28.9009303986198 13.8165720494737
29.3535052970232 13.6047866525109
29.8086040667516 13.3984808163855
30.245122220661 13.1546531700574
30.6868453885381 12.9205132102838
31.1351551271223 12.6991122856699
31.5901034221567 12.4916946608528
32.0534158233113 12.3037010535428
32.5239351827351 12.1345516871063
33.0009530061143 11.9847049961512
33.4834158389595 11.8534434997012
33.969868662412 11.7378421088878
34.459586959634 11.6369659302455
34.95119113325 11.5459951952303
35.4437049307018 11.4604889843822
35.9367619181867 11.378283093975
36.4301626520004 11.2982133174569
36.9239011309835 11.2202467470764
37.4181767286166 11.14571756287
37.911786594436 11.0668466719632
38.4117638971847 11.0620832400549
38.9069144080905 11.1315525655825
39.3862779636839 11.2737163304346
39.8392442413118 11.4854273406313
40.2557872505219 11.7619990495682
40.6266874568789 12.0973094231312
40.9437357473434 12.4839363370489
41.1999151105619 12.9133221109131
41.3895558636976 13.3759627714502
41.508461123862 13.8616185726438
41.5539996072973 14.3595404830983
41.5251638896448 14.8587082669103
41.5707070831164 15.3566297555496
41.5418761235707 15.8557978086673
41.5874232081214 16.3537189332266
41.5585965117113 16.8528872384547
41.6041465576883 17.3508081083574
41.575323294091 17.8499766022148
41.5036676785524 18.3448154768415
41.359391804921 18.8235475966259
41.1456894435021 19.275577816784
40.8798141840577 19.6990283002499
40.6160585659865 20.1237440012297
40.3740209373327 20.5612571882649
40.1617819814864 21.0139763184195
39.9850791896274 21.4817114181378
39.8446113681275 21.961574681337
39.7416211150025 22.4508527503543
39.6676057497072 22.9453441429912
39.6235006914677 23.443395113049
39.6050983887315 23.9430563572554
39.6100467231291 24.4430318689596
39.6384158853508 24.9422263885276
39.6846209236906 25.4400869353479
39.7481765913941 25.9360311509639
39.8260968839887 26.4299222647478
39.9181567735108 26.9213741751225
40.022487404741 27.4103681938158
40.1378392592374 27.8968758747595
40.2630522816155 28.3809103462377
40.3989104946185 28.8620801673678
40.5423600617103 29.3409768481284
40.6131782229748 29.8359362084695
40.7566566810281 30.3149079500602
40.827480177286 30.809866538513
40.9709651814781 31.2888362945815
41.0417944373409 31.7837940927624
41.1852860482795 32.2627619115717
41.2561213929882 32.757718827625
41.3996197983418 33.2366846013114
41.4704614419049 33.7316406359935
41.6139665172371 34.2106044113328
41.684814254152 34.7055595433674
41.8283257927023 35.1845213799025
41.9194078491245 35.6761554337973
42.0146609300178 36.166854850519
42.109752290603 36.6575657626614
42.2304384527358 37.1427820202131
42.355253785894 37.6267947242438
42.4536278548024 38.1170217512085
42.5492458652172 38.6076330508272
42.642160667121 39.0987619942035
42.7407265527195 39.5888117224784
42.8363009026343 40.0794283759417
42.9290341488522 40.5705888298562
43.0176012017345 41.0625272701817
43.1022353081656 41.5551556499273
43.182439991785 42.0485288570992
43.2576557039338 42.5426938832894
43.3277783067 43.0376089646396
43.3935235437839 43.5331184765691
43.4527681380656 44.0294724696031
43.5082920947175 44.5262285281956
43.5586683431931 45.0235469468705
43.6076074752743 45.5209850574275
43.7298587893345 46.0058093622115
43.8901475682927 46.4794205023078
44.0681284757981 46.9466707390318
44.2501669508127 47.412181549603
44.4326449052665 47.8774989627253
44.6194813862359 48.3411047206143
44.8135351712416 48.8017748305372
45.0204638170417 49.256945713787
45.242046370489 49.7051657358655
45.4793113025851 50.1452854363105
45.7349211006823 50.5750104912426
46.0095255935928 50.9928529808843
46.3051934198956 51.3960657672695
46.622586764248 51.7824094462639
46.9640276210003 52.1476738999111
47.3559011289673 52.4582139756636
47.7895281682213 52.7071469435392
48.2553028542522 52.8889543953715
48.7367925437597 53.0237419464666
49.2266530210393 53.1239254345342
49.7223121892322 53.1896670394169
50.2208085263151 53.2284144741242
50.7206300496284 53.2417737008922
51.2205133577835 53.23097265916
51.7195808566931 53.2053820473697
52.2178133918093 53.168011938153
52.715285544126 53.1225006009565
53.2121639086076 53.0712906244682
53.7091301747348 53.02126040647
54.2063705804297 52.9739437759272
54.7040698048094 52.9314864814432
55.2024250135626 52.8969212428452
55.7013982893299 52.8720697641234
56.2010528949935 52.8626300538398
56.7003516084531 52.8460867214656
57.2000642862736 52.8432400201108
57.6996635380166 52.8519041811037
58.198929604858 52.8726224721212
58.6975796121253 52.9048905177781
59.1954161184732 52.947769620929
59.6922143968654 53.0014714399854
60.1878241850809 53.0651306365716
60.6821033810365 53.1384092065121
61.1750529544127 53.2200521243338
61.6666605487431 53.309387830917
62.1570675840262 53.4050103329192
62.6465511769011 53.5051685981101
63.1355075722723 53.6078030656924
63.6244666308051 53.7103905760691
64.1139385410549 53.8105277390497
64.6044874717222 53.9053496386103
65.0965342492731 53.9922414573564
65.590266132996 54.069183585019
66.0900024725177 54.0854180548812
66.5899366473196 54.0773072221938
67.0895394781002 54.0597885303431
67.5889490913144 54.039428471526
68.088446945856 54.0215576823323
68.5882710421141 54.0130374479846
69.0882246134851 54.0198520715345
69.5872894869457 54.0504170702986
70.0835439051873 54.1115034728494
70.5733646338911 54.2118810416859
71.0428678943436 54.3838307137415
71.4816589614926 54.6235437977889
71.8800238702321 54.9257115958059
72.2307530587081 55.282066782473
72.5365192004034 55.677676517486
72.8041330749435 56.1000304329196
73.044126368708 56.5386683510583
73.2636380160359 56.9879061953146
73.5473894890169 57.3995918850956
73.8890939008221 57.7646098772314
74.2811820982426 58.0748788507078
74.7149710387201 58.3235294972522
75.180854720969 58.5050573551136
75.6319102377733 58.7208093257251
76.0804918562644 58.9413595805243
76.5204319765085 59.1789573191996
76.9542741874234 59.4275134188757
77.3803910735869 59.6890939761837
77.799484682569 59.9617853006144
78.2111213066871 60.2456079082032
78.6156353081283 60.5394889551926
79.0129954028526 60.8429594505608
79.4035012575644 61.1551696042414
79.7873255842339 61.4755396513565
80.1648107260404 61.8033309641028
80.536238238066 62.1379528177117
80.901991028502 62.4787486674152
81.2624172367805 62.8251573917545
81.6179260573299 63.1765952894683
81.9689030529225 63.5325461468219
82.3157685760771 63.8924923967348
82.6589237308464 64.2559671979214
82.9987753034585 64.6225233173132
83.3357350688789 64.9917309429169
83.6702507901635 65.3631465204158
84.0026534765865 65.7364485950553
84.333321736923 66.1112821683514
84.6626799536561 66.4872620605479
85.000313292825 66.8559798068413
85.3305713128234 67.2312864649982
85.6643103601071 67.6033951047064
85.9948524055345 67.9783395579568
86.3272118584775 68.35165350179
86.6584301600393 68.7259727891495
87.0153151851227 69.0761628476156
87.3726625318019 69.4256656286032
87.7300282918412 69.7751479522356
88.0885426485434 70.1234539358213
88.4474262342035 70.4713750048773
88.8078119013611 70.8177444568072
89.1689896831599 71.1632817607013
89.5319269813167 71.5069761414046
89.8960722147311 71.8493840812373
90.2621929943933 72.1896845550751
90.6298708531743 72.5282958828173
90.9997745697375 72.8644805114982
91.3717388161234 73.1983801296837
91.7461443039502 73.5295442880158
92.1229969284479 73.8579198628316
92.5120510918672 74.1719849607507
92.8956933219469 74.492505533092
93.2874493986665 74.8031937910566
93.6772243291123 75.1161171331039
94.0729072348937 75.4216600515937
94.4687493435468 75.7268460452222
94.8693210513794 76.0258903353642
95.2713737525144 76.3228451193309
95.6775687237638 76.6141737455388
96.0860959343946 76.9021609584336
96.4985185930172 77.1845865401815
96.9138536335953 77.4626712477491
97.3330338810475 77.7349567253419
97.7555506297255 78.00201000457
98.1819762115731 78.2627994878418
98.6120730621998 78.5174741829379
99.0462083294025 78.7652212337076
99.4842983346275 79.0059006769311
99.9265935285035 79.2387813119326
100.373095827403 79.4634947925015
100.823987714873 79.679289609514
101.279314782121 79.8855792884658
101.739214980989 80.0814987831217
102.203747213069 80.2662071254087
102.673008087152 80.4386140314113
103.147037413184 80.5975266655451
103.625868453022 80.7414588256679
104.109420873764 80.8686480312096
104.597562779176 80.9768952177834
105.090034925038 81.0633313655546
105.586257279795 81.1246774322081
106.085303675265 81.1555432702413
106.585267516852 81.1495307218579
107.082289068149 81.0950369275049
107.565717292687 80.9673765386496


==> 1.txt <==
104.418348839969 25.4914086223728
103.959638321046 25.6903676046967
103.49279231396 25.8694062400886
103.04175417572 26.0851945110415
102.563686575766 26.2316574152833
102.104151871048 26.4287051829184
101.649868896486 26.6369689459446
101.176771277382 26.7987669809877
100.712546052719 26.9844950554609
100.250232119551 27.1739338520062
99.7863103006354 27.3594083957284
99.3206858630874 27.5405797134196
98.8531490829651 27.716782068165
98.3836567668728 27.8877221599553
97.9128208100876 28.0548836365112
97.4409264117098 28.2190181497822
96.9685730315596 28.3818019265036
96.4963752143967 28.545027743134
96.0252420692973 28.7113266859678
95.5569296453204 28.8855703840785
95.0934189382719 29.0724948555031
94.6386030569571 29.2802026330988
94.1973025347519 29.5152640267668
93.7260036197523 29.6822290495431
93.2847159278639 29.9173144524101
92.8134261249482 30.0843051741395
92.3721503051557 30.3194129461043
91.9008693914554 30.486428726584
91.440154723433 30.6807016857413
90.9851206340987 30.8874644267149
90.5233304419671 31.0789277771749
90.0413737951661 31.212035891145
89.5449989679877 31.2721357184871
89.0452015898937 31.2579024157458
88.553050660163 31.1696558440029
88.0794442133775 31.0093531368623
87.6306715696568 30.7888919652533
87.2111860614801 30.5168038687128
86.8163264540597 30.210069700016
86.4069195888606 29.9230400036927
85.9808841010696 29.6613268120147
85.5207273620243 29.4657360545258
85.0366382018277 29.3406053979414
84.5393382765397 29.2887135328953
84.0398445833197 29.3112089265446
83.5492239795123 29.4076008958191
83.0497312071444 29.4301174986327
82.5591145819314 29.5265297445041
82.0596226981187 29.549065691902
81.5690105201842 29.6455008375439
81.0695194599914 29.6680549095671
80.578913443928 29.7645212294433


==> 10.txt <==
119.774768995808 81.3153257459342
119.678005268601 80.8247782934378
119.655118090558 80.3253023796432
119.661912305841 79.8253485246848
119.644221907709 79.3256615684822
119.59112973179 78.8284883883673
119.497127075553 78.3374043498098
119.365564438001 77.8550234944044
119.196650650234 77.3844195212998
118.996047854048 76.9264254849248
118.764837824527 76.483094971988
118.508103813876 76.0540406241586
118.22701414919 75.6405329631376
117.925561838285 75.2416262770841
117.604548320797 74.8582853072367
117.267640245803 74.4888898498375
116.915104609127 74.1343801255565
116.550152628459 73.7929004228021
116.173294083211 73.4646478046188
115.786802179628 73.1479642739056
115.391538178791 72.8423724842241
114.98856325023 72.5471100161988
114.633582595723 72.1949896987044
114.230243265313 71.899494532107
113.806988208969 71.63330823972
113.427946632392 71.3072292643168
113.004676173057 71.0410674574374
112.625618474807 70.7150072256498
112.202332548905 70.4488700348975
111.823258680769 70.1228286413152
111.399957330504 69.8567159522199
111.020867257318 69.530693376316
110.597550794469 69.2646047391085
110.139398966826 69.064362710918
109.716069545132 68.7982946284223
109.257907044287 68.5980768690733
108.834564950642 68.3320289907246
108.376392314635 68.1318345211602
107.953038121067 67.8658059533092
107.494856410023 67.6656321763981
107.071451128558 67.399684840323
106.61323125086 67.1995985039449
106.189776102433 66.9337306380136


==> 11.txt <==
123.664251532726 16.1428191417502
123.30359858186 16.4891274816363
122.895549875226 16.7780846200404
122.449140776687 17.0032931777617
121.97425566856 17.1597671996249
121.515825001881 17.3593701595286
121.032851007928 17.4887382389408
120.571941619921 17.6825487914509
120.110183186685 17.8736087983199
119.645359426237 18.0572512113368
119.178551504177 18.2357039936239
118.710465315159 18.4107323645316
118.240228057693 18.5799800830029
117.769090252733 18.7466177310306
117.297746915379 18.9126528329052
116.825251407198 19.0754221907211
116.352941742447 19.2386939105584
115.879891854609 19.3998276434309
115.407232892628 19.5620921397371
114.93486969199 19.7252132872225
114.462666369694 19.8887953464362
113.990555552665 20.05264461849
113.518482403123 20.216603544049
113.046375335305 20.3804658606019
112.574312144876 20.5444557427622
112.102494140371 20.7091514553212
111.660138378797 20.942220810353
111.191533386493 21.116603673192
110.75402534992 21.3586506338012
110.287384261957 21.5382225433305
109.852587971265 21.7851075060061
109.389038824354 21.9725167059458
108.958463381533 22.2266914218604
108.499958894391 22.4261246800902
108.076157481233 22.691440203713
107.626449614731 22.9099873031749
107.214186084686 23.1928985923878
106.780794047206 23.4422404606134
106.389240523276 23.7531839621363
105.98819539455 24.0516484233235
105.591802481147 24.3559454788144
105.213768616593 24.6831922083406
104.871034063886 25.0472430267293
104.58429548646 25.4568537969374
104.239930301378 25.8193625526527
103.953202209421 26.2289806717961
103.616301016957 26.5984364920291
103.337989755319 27.0138192900252
103.057341428138 27.427135474536
102.792742080557 27.8513252891961
102.572280307612 28.3000976117045
102.420900301102 28.7766310301433
102.341971139639 29.2703618915558
102.190638439537 29.7469103582666
101.970258764709 30.1957230387049
101.685716841045 30.6068627816305
101.465351246188 31.0556823813202
101.180822276545 31.4668311115688
100.960468414389 31.9156564562548
100.775912810214 32.3803490914711
100.524439745803 32.8125079869823
100.339894148048 33.2772045793503
100.112477696931 33.7224929535338
99.9536705297646 34.1966029697099
99.7733305445149 34.6629477944037
99.6427718289615 35.1456012947882
99.4638663228298 35.6124983376195
99.3562351962875 36.1007764507251
99.1773364868033 36.5676760971477
98.9897599483377 37.0310468797522
98.7861615991448 37.4877171433245
98.5685981109979 37.9379017387321
98.3553742361583 38.3899697263091
98.1605699162081 38.8504599581706
98.0190283579296 39.3300076429187
97.950223433569 39.8252508939385
97.8086897729791 40.304800910185
97.5975612054017 40.7580389469448
97.456033467721 41.2375906974091
97.2449093089113 41.6908308037753
97.1034615112864 42.1704061718386
96.8924120348718 42.6236810846561
96.7510343347079 43.1032771079872
96.5400627068418 43.5565882071119
96.3987190407284 44.0361942633974
96.330126054872 44.5314669155993
96.1888127772354 45.0110819308183
96.1202471016501 45.5063583810021
95.9789593530206 45.985980880476
95.909367998434 46.4811142103457
95.7670744902433 46.9604393368719
95.6539932069243 47.4474841047611
95.5405008493518 47.9341924507437
95.3559548707774 48.3988889121525
95.1810473218442 48.8671721692723
95.0051262766816 49.3349627186588
94.8195788265163 49.7991320904857
94.621394930715 50.2581386721886
94.4050906545695 50.7089296083971
94.1716135091703 51.1510703421013
93.9190223396544 51.5825766811774
93.6491567564715 52.003495405821
93.3616781564598 52.4125871389865
93.0617649801423 52.8126522478273
92.7833800197747 53.2279856053248
92.4905254806492 53.6332462726703
92.1809609094632 54.0258908634551
91.8832729436796 54.4276145253206
91.5644454979711 54.812775621015
91.2451341381552 55.1972691830392
90.8954910878312 55.5546900861241
90.5287912045142 55.8945888962355
90.1357509495397 56.2036509426852
89.7137512667615 56.4718229810407
89.2643103833572 56.6909185942314
88.7873343500128 56.8408980711568
88.3379086218506 57.0600247420502
87.8646178193507 57.2212568864734
87.4205080264966 57.4509665360056
86.9579059476593 57.6407014510816
86.5286003344742 57.8970151048336
86.0913812814998 58.1395836300027
85.6541423781847 58.3817317792855
85.2275420416022 58.6425231640072
84.824739703329 58.9387498644309
84.4703598466571 59.2914748503862
84.1722548519594 59.6928891520652
83.9370257877205 60.1341002993267
83.7622585453393 60.6025620497652
83.6027031536837 61.0764063775595
83.4138789451755 61.5393808881631
83.245182013653 62.0100627193282
83.0084959334047 62.4504940072172
82.7808773516529 62.8954878954759
82.5890425839478 63.3572230936927
82.4539055366288 63.8386147988519
82.3475519555241 64.3271728154474
82.292112644389 64.8240898062642
82.2749000459034 65.3237934159572
82.3086016637579 65.8226563074163
82.3764741228405 66.3180282067127
82.453024680128 66.8116831258989
82.5547586469636 67.3012239043305
82.6736332345155 67.7865962532385
82.8013919230156 68.2694466637932
82.9594959660602 68.7437915850607
83.0506031126487 69.2354210192617
83.2137318471355 69.7080614786175
83.3152105319556 70.1976552769646
83.4615943092483 70.6757470836244
83.5353424981211 71.1702783850546
83.6500975275303 71.6569315113687
83.6913777796344 72.1552245153199
83.7618277530083 72.650236458958
83.7580509473268 73.1502222268254
83.7817743784614 73.6496590812312
83.7311295939381 74.1470876206605
83.7549363262519 74.6465205372886
83.7043718235924 75.1439572270019
83.7282511141887 75.643386675503
83.6777557071602 76.1408303207769
83.5539991441924 76.6252725956442
83.5035635372943 77.1227223595021
83.3798617502482 77.6071786187632
83.3200174744582 78.1035843287231
83.1871636938592 78.5856111849195
82.9842413382927 79.0425822500631
82.8514351158145 79.5246222244592
82.6485557180985 79.9816123511341
82.4749116672708 80.4504915641748
82.2335934592971 80.8884019772669
82.0159588710278 81.3385521588383
81.7588578032204 81.7673867130958
81.4933344705395 82.1905887180015
81.2081599104956 82.6012899634106
80.9101233511338 83.0024697678716
80.5983114972116 83.3931034050546
80.2728350051009 83.7724530956805
79.9341385629823 84.1400547180518
79.5914222906688 84.5035271938918
79.2332959684936 84.8524352890105
78.8648752056209 85.1901400350567
78.4836892008836 85.51358683973
78.0931897100376 85.8254987213297
77.6926412219688 86.1244867756758
77.2843728413236 86.4126896861797
76.8687217397986 86.6901353569683
76.4467714130441 86.9578409284051
76.0186330914697 87.2155471507967
75.5847973447699 87.4635237533942
75.1456705508909 87.7019912359561
74.7016055317102 87.9311205407516
74.252903704115 88.1510232079894
73.7999258521936 88.3619608231636
73.3430988973659 88.5644012359222
72.8825583217294 88.7582483411158
72.4186993743319 88.9439865595893
71.9515506737485 89.1213041319954
71.4876956704406 89.3079550924329
71.0166548554711 89.4756469010781
70.5429853555592 89.6357054121065
70.0650449927601 89.7825828474875
69.5835384920742 89.9173104228128
69.0979048563298 90.0363061040008
68.6081338528999 90.13692596375
68.113723693229 90.2114820235387
67.6151835510887 90.2496623486853


==> 12.txt <==
149.888470417745 22.256006760103
149.503032700383 22.5744997153774
149.169205233414 22.9467351514768
148.894401398719 23.3644465737688
148.684720985817 23.8183563772966
148.544814567899 24.2983836948224
148.412021231726 24.7796420387251
148.246282719429 25.2513736960799
148.059349164209 25.7148828863771
147.849384286159 26.1685805145131
147.618734797433 26.6120467394937
147.368866242288 27.0449459634105
147.100534257446 27.4666600258661
146.815638320162 27.8773076441489
146.515418650455 28.2768640591241
146.200767894382 28.6651518083268
145.873146280599 29.0425174391817
145.533123890419 29.408755300532
145.182261402952 29.7645682617929
144.821108846984 30.1099335384582
144.450569846751 30.4451881038953
144.071476155989 30.7707186530109
143.68464075596 31.086989846062
143.29088478193 31.3945785863469
142.890967731526 31.6940918673216
142.485544869226 31.9860921717241
142.075159052902 32.2710634403982
141.660448501015 32.5496856569313
141.241541465441 32.821964337765
140.819279999072 33.0889840073942
140.393543106909 33.3504423550411
139.96504969454 33.6073371459067
139.533621909461 33.8592889436295
139.099864058367 34.1071916170847
138.663618776063 34.3507042953594
138.225410930729 34.5906538418647
137.78512129633 34.826771942498
137.34321554892 35.0598403739461
136.899612098352 35.2896683715409
136.454732602038 35.5170079176012
136.008447652556 35.741583083562
135.561119660028 35.9640668444867
135.112534563233 36.1840135285342
134.663312158908 36.4026432030605
134.213977374799 36.6210410912864
133.764200926665 36.8385305510793
133.314063142963 37.055269314212
132.86402758053 37.2722178144119
132.413949692436 37.4890759185845
131.964545218748 37.7073289592154
131.515578754666 37.926475679211
131.067851881202 38.1481554795076
130.621093304843 38.371768108822
130.176011891399 38.598899094141
129.732644208581 38.8293566773802
129.291585719426 39.0642256649635
128.852737935733 39.3031928927618
128.416461131828 39.5468362527894
127.98256057109 39.7946756126496
127.551047660464 40.0466486804483
127.122045702909 40.3028756798368
126.695178013426 40.5626302212436
126.270394982558 40.8257772361622
125.848322207387 41.0932702671329
125.42867052774 41.3645335213431
125.012535007589 41.6411969504112
124.600546974805 41.9240218269965
124.193007112806 42.213225146594
123.791007275283 42.5101276750672
123.377754036909 42.7915912970214
122.974162875983 43.0866497449811
122.580950002755 43.3954228952081
122.199037876188 43.7180975189821
121.828499893825 44.0537276982813
121.469773499106 44.40194743358
121.123769349848 44.7628379719968
120.79078540902 45.1357569832325
120.470065609395 45.5191994505144
120.160143916615 45.9113281116418
119.858963226028 46.3101174478064
119.566569183782 46.7153880384011
119.282742319247 47.126687774301
119.00712218891 47.5435139051851
118.733212021189 47.9613586617029
118.461085694544 48.3803712227086
118.190172646263 48.8001701211731
117.919737489117 49.2202775569309
117.645143144339 49.6377149108848
117.363230267437 50.0503176853555
117.066416661184 50.4526638041421
116.7466692752 50.8370615528923
116.391329716576 51.1888197379057
115.98771948735 51.4839447401296
115.544781819476 51.7159064639299
115.072328009072 51.8795749654
114.580819361451 51.9713313942998
114.081136849119 51.9891477885234
113.584341220036 51.9326314507134
113.101428674332 51.8030341141445
112.643088033278 51.6032246114855
112.219464257738 51.3376255096061
111.839934052327 51.0121154232669
111.512898371346 50.6338990030052
111.133314345933 50.308451680547
110.771832245878 49.9630089456711
110.380594643889 49.6516680540215
109.959399839057 49.3822336063653
109.510942526328 49.161131701335
109.041138715773 48.9900049456844
108.554828958575 48.873803245232
108.058549019213 48.8129246096162
107.558555906441 48.8103032757906
107.061324238314 48.8628452387692
106.572405710842 48.9675290083018
106.0955990041 49.1180459372313
105.601735941649 49.1961437549491
105.10321038875 49.2345137399566
104.60377531639 49.2582750547374
104.104419568211 49.2804766962423
103.60514916028 49.3045843300937
103.106016395427 49.3314998128127
102.606767827655 49.3561713484148
102.107136229002 49.3730651007098
101.607139893173 49.3749737094336
101.10757317056 49.3541632621973
100.610242519613 49.3025661457078
100.118458451222 49.2122973374235
99.6279950704582 49.1154361073719
99.1420444938864 48.9977414500927
98.6599993393849 48.864954132125
98.1840838383464 48.7116426397286
97.7157254806705 48.5365984742803
97.2785207509921 48.2940041084809
96.8718026270681 48.0031770475801
96.4411208358263 47.749182562978
96.0360797245906 47.4560244348587
95.6094493659331 47.1952821976187
95.1800360249922 46.939245318938
94.767425596907 46.6568402496146
94.3355110748189 46.4049477385942
93.9099477010087 46.1424676242553
93.467281007378 45.909989302039
93.0256487450856 45.675719876088
92.5768986121748 45.4552128894724
92.1184106801375 45.2557416443306
91.6491696914616 45.083077549271
91.1700593591939 44.9400625522059
90.681549555147 44.8334880122468
90.1861466521311 44.7658424066873
89.6867504482147 44.7412774541335
89.1871786713628 44.7619676655515
88.6920644895696 44.8316954120946
88.2070142179287 44.9530471301157
87.7277249636268 45.0954612751249
87.2574919139856 45.2654050456367
86.8004084753704 45.4680740454991
86.3579062211181 45.7008652425441
85.9293205545389 45.958380947719
85.5078752006126 46.2274233455509
85.0883015048467 46.4990832068797
84.6398238099094 46.7201437505006
84.2291363439124 47.0053380987843
83.8653419664281 47.3483448848599
83.5565036852178 47.7415610091045
83.1927346500354 48.0845946342317
82.8839236873238 48.4778322635845
82.5201792215364 48.8208919719145
82.2113947163692 49.2141503368853
81.84767405035 49.5572352276929
81.538915144935 49.9505136716653
81.1752173567001 50.2936228522077
80.8664832841757 50.6869208366123
80.5028076519391 51.03005352309
80.1940979995983 51.4233706643992
79.830443964539 51.7665262717869
79.5217582568721 52.1598621948765
79.1581254005057 52.5030402022518
78.8494629804653 52.8963943957249
78.4858509873227 53.2395945476437
78.1772102090987 53.6329657430505
77.8136175620589 53.9761863792159
77.4899837654166 54.357317810116
77.1133808361758 54.6862102745986
76.7532792650329 55.0330918603019
76.3929980325047 55.3793497937676
76.0270672169002 55.719728131862
75.656859104984 56.0554090436122
75.2873142719578 56.3917549544891
74.9232962231384 56.7341616772921
74.569175941636 57.0869780088426
74.2286603571471 57.4531052269984
73.9047908188366 57.834036363195
73.5997312663998 58.2301912072578
73.2989220304526 58.6291787844595
73.0149148471316 59.0406880989036
72.7529506680496 59.4665692509577
72.4306869105927 59.8488598210132
72.1687482769104 60.2747567286797
71.9729097874524 60.7348080960088
71.7109807814134 61.1607108629783
71.5151538725075 61.620767179138
71.2532346945324 62.0466760308758
71.057419235659 62.5067371999051
70.7955100052263 62.9326521615539
70.5997058430793 63.3927182087431
70.3378067611846 63.8186394091837
70.1420133983659 64.2787099867431
70.0166607969091 64.7627417469542
69.8208782286618 65.2228169488451
69.6949889242159 65.7067094035767
69.4986965886768 66.166567350579
69.3562765797994 66.6458548754394
69.1443200058005 67.0987062663494
68.993487065433 67.5754131505108
68.7736000415746 68.0244673822787
68.6161733283688 68.4990375551975
68.3900838967824 68.9450012084462
68.1003294525136 69.352484205853
67.753323555306 69.7124660311237
67.3567479189519 70.0169783699387
66.9727972308675 70.3372624032278
66.5739135134746 70.638745026704
66.1746227482128 70.9395281273501
65.7672902959583 71.2294941628585
65.3565425846273 71.5145028661513
64.9401272244913 71.7912667532227
64.5198639304525 72.0620804257033
64.0951140624563 72.3258418110411
63.6667823837104 72.5837054728789
63.2347639604499 72.8353553902064
62.7996134472297 73.0815268988116
62.3614107430749 73.3222244310441
61.9205471749728 73.5579980405674
61.477163265712 73.78899430555
61.0315568642199 74.0156630878602
60.5838817023518 74.2382141516503
60.1343736611157 74.4570318289865
59.6831807325408 74.6723498769783
59.2304938226906 74.8845032655233
58.7764479106543 75.0937287625782
58.2963216125388 75.2332950039844
57.8422155002018 75.4425499354408
57.3620896139419 75.5821174735867
56.9079840438107 75.7913735473487
56.4278584356478 75.9309421372111
55.9737532795699 76.1401991640804
55.4936278003858 76.2797682597088
55.0395229286855 76.4890258808205
54.5593975949588 76.6285954544055
54.0855732367258 76.788252943589
53.6094355455927 76.940802529757
53.1368412106986 77.1040649055742
52.6645537972753 77.267967166236
52.1771054396473 77.3792959586072
51.7028812552434 77.537761879981
51.2197502317208 77.6665424558831
50.7455000341098 77.824930446773
50.2660091834695 77.9666646320801
49.7926733379089 78.1277644385809
49.3165850387508 78.2798860046013
48.8448245216248 78.4452398201487
48.3718310618668 78.6064883039616
47.9021145586419 78.7772756685306
47.4358917009796 78.9574291371191
46.9692616178703 79.1362499789314
46.5053591829073 79.3221735123679
46.0417297388085 79.5086199419385
45.5827964544732 79.7065111739359
45.1225884428882 79.9010623866649
44.6657956026414 80.1036464141653
44.2088092388921 80.3056055799361
43.7544955901088 80.5136017714265
43.3006940945375 80.7226094064936
42.8491482793708 80.936503926504
42.3985886577662 81.1524091654813
41.9500719578193 81.3725596276379
41.5028751116274 81.5953447191779
41.0576388758687 81.8220403127651
40.6139738515121 82.0517754627789
40.1722728298001 82.2852730284237
39.7323492873392 82.5220902858825
39.294451678066 82.7626364901777
38.8585168649046 83.0067143080827
38.4247127621379 83.2545599661238
37.993051922937 83.5061152732661
37.5636609826191 83.761525146169
37.1366003336483 84.0208097636081
36.7119796103082 84.2840699026392
36.2898915464688 84.5513701055988
35.8704441060844 84.8227939660963
35.453754601414 85.0984322579356
35.0399396172742 85.3783666172232
34.629138318205 85.6627050099085
34.2214834444094 85.9515359142515
33.8171367321773 86.2449807760377
33.4259741079571 86.5564159044849
33.030150872043 86.8613807368674
32.6447831774386 87.1798016231127
32.2577497444349 87.4957546202021
31.8794514939586 87.8223865288666
31.5016434171222 88.1492967715865
31.1316951562187 88.4852844743147
30.7646026990387 88.8242025359555
30.431467739482 89.1970578515055
30.0789454472808 89.5516393813674
29.7520292259676 89.9299590491431
29.4143571473505 90.2982690266456
29.0968699667978 90.6845356231044
28.7748138807068 91.0663398246533
28.4699948473631 91.4626177793186
28.1654133048801 91.8584458432238
27.8770485287034 92.266743114832
27.5932434886288 92.6777523936679
27.3263613938087 93.1004062186966
27.1253929041783 93.5582398972445
26.99487768837 94.0409052117289
26.859465973399 94.5201227287198
26.7229340384326 94.9989856868647
26.5792124125687 95.4758043680068
26.431994335287 95.951506270818


==> 13.txt <==
35.5985793827801 55.1101840339719
36.0658511509623 54.9322596815749
36.5543481703549 54.8256263628266
37.0216137920925 54.6476859080529
37.5032790218947 54.5135270670274
37.9597028433224 54.3093768311046
38.4220596147704 54.1190449555738
38.88786598881 53.9373187092124
39.3574138284874 53.7654908704788
39.8317918786484 53.6074861922957
40.2858566496129 53.3981415319392
40.7650510372377 53.2554082933259
41.24105562475 53.1023735249339
41.7228939641293 52.9688376440156
42.213171524759 52.8707157145951
42.6834611971197 52.7009287004656
43.1737356477503 52.6027912919023
43.6440205125599 52.4329909806912
44.1342921803788 52.334839599486
44.6336998767921 52.3105093069983
45.1239691577748 52.2123461206687
45.6233762402817 52.1880041155582
46.1136434834456 52.089830579646
46.613050103548 52.0654784464638
47.1126838030349 52.0846133507706
47.6096262655504 52.029402895101
48.1095577019981 52.0211228033078
48.6094054234521 52.0118194593939
49.1091074718836 51.9948819682242
49.6080249829258 51.961998777729
50.1061854074632 51.9191475306744
50.6034043255633 51.8664846815617
51.0996337300544 51.8052432507586
51.5949376202381 51.7371320313082
52.0897448423597 51.6657840713543
52.5836554345917 51.5883122094936
53.0772513189573 51.5091019786393
53.5700676506755 51.4250717379123
54.0627873350264 51.3406367554594
54.5554904151054 51.2561210742767
55.0485464294325 51.1736839193463
55.541810688048 51.0925344115575
56.0357174404904 51.0153222411218
56.5299497230157 50.9403116768755
57.0248884183736 50.8700102128575
57.5201628954675 50.8022566765227
58.0159629032792 50.7384192018197
58.5120003776946 50.6765739840585
59.0081807247486 50.6159373470873
59.5043731061964 50.5554411255343
60.0043360841812 50.5493574844547
60.5028131139879 50.5103620111872
60.9994590421766 50.4525447385575
61.4899533484604 50.3555120022746
61.9760176128867 50.2382879416974
62.4587695168359 50.1080934669162
62.9393822313594 49.9704877984495
63.4174906577276 49.8243571225442
63.8927377331088 49.6691397440996
64.3628741750581 49.4989288895868
64.8242649695231 49.3062671558029
65.2707445494256 49.0811983732784
65.6919775630156 48.8118236261802
66.1117545925618 48.5404602541404
66.5170740837276 48.2476871652318
66.8906193310274 47.9153259583774
67.222673791821 47.5415080378608
67.4955783794293 47.1225532550144
67.7032877236273 46.6677381218886
67.841198418169 46.1871337047499
67.9062537590888 45.6913839851987
67.8970123306493 45.1914694312239
67.8240082492606 44.6968277275063
67.7478884943343 44.2029210397996
67.6838195982089 43.7071593798087
67.6428849637934 43.2088378482911
67.6160668039739 42.7095892948949
67.6165579131806 42.2095895583241
67.65442619833 41.7110256423863
67.741663107334 41.218694780058
67.8640469513973 40.7339039134864
68.0430132240405 40.2670302308614
68.2892754147537 39.8318809177347
68.5973720423833 39.4380834400645
68.9604831680165 39.0943534306421
69.3705714910847 38.8082982997815
69.8185603355489 38.5862488053168
70.294534399477 38.4331191790905
70.7879591506977 38.3522983564896
71.2713294715384 38.2244188793912
71.7365874481516 38.0412932342843
72.2238649764974 37.9292190508251
72.6891208837348 37.7460881516019
73.1763971645112 37.6340086739033
73.641650880532 37.450872247036
74.1289258934558 37.3387872211924
74.5941773315554 37.155644923894
75.0814510393142 37.0435540318711
75.5467000420899 36.860405523843
76.0339723102533 36.7483085168238
76.4992186561978 36.5651532818744
76.9864894129539 36.4530498316168
77.4517328830287 36.2698872733979
77.9390020522619 36.1577767668559
78.4042424569628 35.9746063359884
78.8915099238829 35.8624884094434
79.356747089737 35.6793097371157
79.8342081726342 35.5308816616877
80.31637495279 35.3985366329829
80.7934545966802 35.2488869740818
81.2559053321794 35.0587834442901
81.6850325283664 34.8021712038675
82.0713363703541 34.4847293884906
82.4062645080022 34.1134839518962
82.6824016415266 33.6966527414507
82.8936339700841 33.2434630253166
83.16976951658 32.8266307016964
83.3810011564466 32.3734406597323
83.6571354293503 31.9566074862517
83.9920580688793 31.5853571069534
84.3232096823859 31.2108336932688
84.6513866706193 30.833710184834
84.9719963657631 30.4500313557832
85.2789669281442 30.0553554487859
85.641095971422 29.7105909534368
85.9567221533406 29.3228021986675
86.2841686245108 28.9449413492906
86.5587270755408 28.5270685479479
86.7682476933004 28.0730849394169
86.9080900560948 27.5930389751215
86.9751559201309 27.0975572160657


==> 14.txt <==
22.8883481917903 97.8267582945583
23.3685225248224 97.6873573774274
23.8512944064874 97.5573194890658
24.3336108843806 97.4259513774673
24.8159557027209 97.2946906122882
25.2983165847059 97.163485518321
25.780713710144 97.0324099351432
26.2629612733263 96.9007812595793
26.7449656580802 96.7682606353488
27.2267435444381 96.6349171669474
27.7087565049001 96.5024226381497
28.1910275055072 96.3708669724641
28.6737252538374 96.2408769498712
29.1569189637697 96.1127363259076
29.6406907415561 95.98678758154
30.1251252227982 95.8634026834419
30.6102738316836 95.742848082603
31.0962193819574 95.6255347211366
31.5829906061776 95.5116881318186
32.0706333784268 95.4016236474318
32.559175886076 95.2956147023777
33.0485986342845 95.1937451477263
33.5389094912928 95.0962332573082
34.0300580306841 95.0030383424343
34.5220116537051 94.9141950220283
35.0147249950649 94.8296745915073
35.5081337839861 94.7493294754592
36.0021803515611 94.6730205054813
36.4967643927876 94.6003055827632
36.9919125356971 94.5315295771545
37.4874853414421 94.4659325089381
37.9835040959553 94.4037969775073
38.479823822194 94.3441707109151
38.9764724828713 94.287352490961
39.4732939232279 94.2321269424326
39.97029413398 94.1785528501445
40.4673871457926 94.1258795952976
40.9645309105679 94.0737160049655
41.4616641585855 94.0214718347442
41.9587522817537 93.9688237170163
42.4557331945792 93.9151838777641
42.9525775545497 93.8603145153054
43.4492245450979 93.8036925441646
43.9456454262089 93.7451410823291
44.4412149948756 93.6794333671462
44.9365421597205 93.6123155656446
45.4314824834498 93.5423783145144
45.926069749928 93.4700244767333
46.4202034447176 93.3946303294661
46.9139244869289 93.3166174376678
47.4071499262113 93.2355317750727
47.8999134561113 93.1517180223385
48.3921847886239 93.0650744866133
48.8774265564669 92.9444908365898
49.3630645946342 92.8266766101611
49.8479607762983 92.7058414496993
50.3324520152783 92.5834257823063
50.8163865431035 92.4588194855949
51.2999396830068 92.3327569113519
51.7829736526126 92.2047142451451
52.2656514719768 92.0753481064786
52.7478607766281 91.944243916111
53.2297317015495 91.8119107962908
53.7112129722392 91.6781679872788
54.1923559947604 91.5432195836763
54.673199290679 91.407213755934
55.1535640403369 91.2695237724137
55.6335931789915 91.1306797928369
56.1131282319355 90.9901370886755
56.5911934844226 90.8446024988908
57.0674441140754 90.6932123870659
57.542926350445 90.539536422825
58.0177901675333 90.3839728306902
58.4920998857128 90.2267372129483
58.9658662941105 90.0678774632518
59.439395363826 89.9083218498129
59.9125624202239 89.747697187328
60.3854268454876 89.5861881537944
60.8586837853535 89.4258315783314
61.3319008470952 89.2653643476135
61.8048298778265 89.1040517484805
62.278309207986 88.9443558878919
62.7515168183105 88.7838675519183
63.2126138185925 88.5905037932134
63.6639893060645 88.375422108439
64.1049419124024 88.1397087773636
64.533368508623 87.881928538267
64.9485014617528 87.6032448134751
65.3451801221555 87.2988666375808
65.7174368628076 86.965062954192
66.0556283315667 86.5967878371764
66.3437549082812 86.1881521637434
66.5734706038938 85.7440455387615
66.7346803535351 85.2707470636935
66.8378556696204 84.7815079942126
66.8938391191903 84.2846519991099
66.9196944259106 83.7853209412115
66.9257505982716 83.2858005998141
66.9208677042711 82.7865621888198
66.9167800180515 82.2874372579325
66.920169764616 81.7882406338736
66.932308238634 81.2891437211824
66.9589921811932 80.7904524571096
66.9989400970064 80.292660064648
67.0583724771869 79.7965792844694
67.1336103564958 79.302751822704
67.2288325803668 78.812198784438
67.3423225690121 78.3255829227515
67.4742605230666 77.8436032171582
67.6240971783778 77.366874531031
67.7923880688016 76.8962885719841
67.9763683332235 76.4316961453991
68.1748360175773 75.9731282525811
68.3849811076191 75.5198698798761
68.6048161580164 75.0712760150392
68.8313275758593 74.6260791050764
69.0607908504771 74.1824471116394
69.2899288170716 73.7386601049311
69.5135484595634 73.2920320498453
69.7253963969323 72.8395673139832
70.0022804560182 72.4232318660366
70.2419076247673 71.9843938344511
70.4291888730409 71.5207929723781
70.6832255842965 71.0901360540674
70.8704836410678 70.6265258637992
71.1245064807064 70.1958608177493
71.3117458812099 69.7322430872328
71.5657072958699 69.301541782765
71.8807669270402 68.9132926114964
72.2499516419556 68.5760943794585
72.6650858467149 68.2974125764336
73.1169771310085 68.0834166634212
73.5320839565892 67.8046940389384
73.9839546635489 67.5906546586293
74.3990330275252 67.3118896674762
74.8508823164474 67.0978051276771
75.2659303646386 66.8189949412124
75.7177571899786 66.6048628477566
76.1327721570005 66.3260034546444
76.5845749689899 66.1118207488823
76.9995527689758 65.8329060566164
77.4513293395354 65.6186680705789
77.8662648438451 65.339690398835
78.3180120037806 65.1253904024811
78.7329006980796 64.8463431175493
79.1846154153422 64.6319746452216
79.5994536303902 64.3528523830928
80.0252706947027 64.0907839487571
80.4552036612783 63.8361495170932
80.888990690963 63.5881542514667
81.3317011889084 63.3558683713482
81.7862063726368 63.1474815901178
82.2555467800741 62.9750879314771
82.6940571718189 62.7348616526816
83.1633676595639 62.5623865673107
83.6018420462145 62.322094657008
84.071124899584 62.1495444626377
84.5095674053048 61.9091943264181
84.9788255239991 61.7365767697605
85.4685047292112 61.6355108572903
85.9377422630347 61.4628373060565
86.4274087061528 61.3617097713319
86.8966293610186 61.1889905161026
87.3862851510587 61.0878114641827
87.8554917932754 60.915054001712
88.345138648839 60.813831907429
88.814333387738 60.6410421758609
89.3039728258183 60.5397838748571
89.7731574242644 60.3669666019705
90.2627904720571 60.2656776602967
90.7319661546256 60.0928362456982
91.2215937149731 59.9915206705491
91.699461065361 59.8444056584125
92.1938667809255 59.7698203070642
92.684049422758 59.6712252191992
93.1769670528946 59.5874698492519
93.6727065287136 59.5223364612403
94.1691354494073 59.4642603014388
94.6676698287633 59.4260054874465
95.1560490063506 59.3188339315863
95.6541276384734 59.2750429383498
96.1451516072421 59.1807271513148
96.6432337528248 59.1369756166691
97.1343503952005 59.0431435243977
97.6316750149482 58.991488394516
98.1224422143042 58.8958455453557
98.6190172967113 58.8374229536363
99.1094453934386 58.7400561928139
99.6018915833371 58.6539827926043
100.093380755633 58.5631951382978
100.584848300482 58.4724074141433
101.075890254544 58.3793079347546
101.566579115925 58.28436698583
102.056830263737 58.187173819521
102.546544597308 58.0872906457649
103.035779042609 57.9850824651524
103.524456763775 57.8802262295156
104.012417986718 57.7720537692772
104.496592998305 57.6472556528752
104.982254783682 57.5291888667336
105.466267682159 57.4045634409218
105.950538274839 57.2811334333752
106.433870495931 57.1540460472748
106.917072738633 57.0265332001444
107.399556907141 56.8963164978481
107.881776891166 56.765164019244
108.363366987189 56.6317147367474
108.844640965455 56.4971586269928
109.323294446854 56.3532674432522
109.80300787386 56.2132330083526
110.281463112191 56.068961249895
110.760027730287 55.9251282033366
111.237883759681 55.7789511757389
111.715442777043 55.6318336021186
112.192462453174 55.4829800153392
112.668998496305 55.3325983722495
113.144497249904 55.1789397463839
113.615840071347 55.0124973555054
114.090557401298 54.8561067843668
114.563405446803 54.6944598554166
115.035510185879 54.5306962310246
115.50739189231 54.3663117334009
115.978685401533 54.2002447928969
116.449622645159 54.0331815455804
116.920012286586 53.8645832635845
117.389970262527 53.6947936341019
117.859391414724 53.5235282173048
118.328335134112 53.3509666223848
118.796742556614 53.1769584960799
119.264645614483 53.0016048302053
119.732012527521 52.8248317859252
120.198843276506 52.6466528377594
120.665131497895 52.4670638293181
121.130890042911 52.2861108066887
121.596122362597 52.1038141761294
122.060846888823 51.920232074007
122.525078065854 51.7354110023488
122.98884242921 51.5494267979307
123.452166877629 51.3623542620558
123.915088738871 51.1742925363092
124.377648730226 50.9853471233083
124.839897537841 50.795646092848
125.301892860134 50.6053327599378
125.763698948256 50.4145644132478
126.22539275239 50.2235278556522
126.687055413089 50.0324187467577
127.14029536014 49.8212942739122
127.619847979613 49.6797694251823
128.073079268975 49.4686263380914
128.552626299578 49.327082559352
129.005849283116 49.1159216808903
129.485391061007 48.9743599392318
129.980632000816 48.90553837103
130.475757945166 48.8379035441476
130.967358216779 48.746639175149
131.457744943406 48.6503971592469
131.943552363835 48.5321131422495
132.426599461022 48.403725149425
132.90332174367 48.2529409450255
133.374953515792 48.0870536300373
133.837223503311 47.8965110109863
134.286228712472 47.6765239176868
134.724560436054 47.4359718157536
135.141832740736 47.1605016067423
135.535037213173 46.851648475136
135.887214514177 46.4967243616296


==> 15.txt <==
76.6371289902194 55.538246818523
77.0511524458163 55.257917353114
77.5021880437032 55.0421236646576
77.9802502777636 54.8956432062581
78.4659210209997 54.7767991509515
78.9296025739986 54.589717753666
79.3809742453794 54.3746278889282
79.8032084485247 54.1068251236549
80.1810255536586 53.7793282322961
80.5060549727517 53.3993863090422
80.771093090762 52.9754113142888
81.0961025539821 52.5954523332396
81.3611127889461 52.1714599086339
81.686099105082 51.791481091817
81.9510778737573 51.3674690018055
82.2760383467506 50.9874681032444
82.6537854346317 50.6598903804581
82.978713932225 50.2798621547877
83.3564359317578 49.952255591018
83.681328540479 49.5721966469205
84.0590226565674 49.2445578455846
84.4811539790734 48.9765930883648
84.8588146957931 48.6489158609777
85.280922272958 48.3809136595475
85.6585458146113 48.0531935522486
86.0538607542788 47.7470463232074
86.4355278743135 47.4240444481676
86.7650191985704 47.0479653844469
87.0350215194373 46.6271344090413
87.2395344241055 46.1708729735309
87.3740106552629 45.6892962519881
87.4354576358852 45.1930863820784
87.4225047629055 44.6932541746037
87.3354345262738 44.2008937452553
87.2019803948023 43.7190327990194
87.0758733355438 43.2359703293637
86.9742254097747 42.7465625051605
86.9049774207185 42.2513810218113
86.8767066612965 41.7521808898103
86.861377154509 41.2529470532472
86.8830169126728 40.7534155224893
86.9595037370684 40.2593003628719
87.1085214893545 39.7820229698752
87.3267546465939 39.3321626888092
87.6093484935321 38.9196815278111
87.9500338139505 38.5537122283376
88.3412597461542 38.2423566741377
88.7743590261024 37.9925067481594
89.239739366274 37.8096923636717
89.6967621526398 37.6068865371929
90.178825212668 37.4741642103726
90.649890439124 37.3065410466736
91.0908518682481 37.0708442053988
91.491948939516 36.7723125913282
91.8442947466752 36.4175557150763
92.1400809589362 36.0144297833378
92.3727511539304 35.5718639225314
92.5371465642277 35.099662541213
92.7417991800244 34.6434637675775
92.9495400907282 34.189015807799
93.1277261096701 33.721843707669
93.2560115460131 33.2385809875638
93.356609899628 32.7488055520788
93.4562913972277 32.2592443799711
93.5519129248752 31.7688592039128
93.6482835953534 31.2786340214576
93.7533877877345 30.7901191139927
93.8779674770253 30.305887812511
94.0297223355667 29.829473639922
94.2449940890019 29.3781887335424
94.4901771602209 28.9424304431655
94.7718042610379 28.5292885694362
95.0485436485542 28.1131272666194
95.3493108238893 27.713703769231
95.6878506741397 27.345748967774
96.0687178657285 27.021804230169
96.4889355614153 26.75084832645
96.943125296853 26.5417748771714
97.3612460196483 26.2675940855108
97.8151195197566 26.0578350270884
98.2328271634346 25.7830253945973
98.6841729892404 25.5678813252623
99.0985817913206 25.2881218546124
99.4668750567907 24.9499501717803
99.7808915761913 24.5608568196127
100.033672800127 24.1294617956482
100.219618046374 23.6653235015496
100.400235266869 23.1993952418617
100.626343408507 22.7534410746129
100.890749347483 22.3290715799965
101.20345240551 21.938921921309
101.563563433284 21.5920500931975
101.967150626098 21.2968935108483
102.410069999811 21.064896942952
102.853662279128 20.8346163219264
103.326701627002 20.6726477904827
103.818538284077 20.5826663199599
104.305392520758 20.4687675317412
104.80375793802 20.4283701081052
105.303390909395 20.409214976631
105.802496326137 20.4391116308197
106.296109535087 20.5187734070637
106.783609225705 20.6298771975809
107.263850084887 20.7690487543387
107.738227387331 20.9270556083587
108.207978008781 21.0983282898413
108.674132914622 21.2791368546283
109.139317995729 21.4621622055685
109.604505142527 21.6451672360514
110.07239777511 21.8212951741098
110.543696382168 21.9882198375506
111.020827055795 22.1377065805511
111.504341354153 22.2650404997194
111.99545183766 22.3589047864146


==> 16.txt <==
23.6512203433336 0.116520064623737
23.7738422094631 0.601250796943184
23.8660954270271 1.09266642586198
23.9659176826078 1.5824142575849
24.0692002155671 2.07139635070819
24.1743074964009 2.55998225339206
24.2825456941305 3.04789193206578
24.391363368554 3.53566510925191
24.5009082322557 4.02327777037818
24.6103564919203 4.51091410072245
24.7191029487231 4.99871050378783
24.8264671581648 5.48681745708726
24.9322127187803 5.97528129201074
25.0362869739857 6.46410711708686
25.1393577738298 6.95314621374517
25.2423872928531 7.44219537139465
25.3472393480869 7.93086233426093
25.4562900120908 8.41862614412687
25.5728086295824 8.90470172193353
25.7016610367053 9.38775963072498
25.8481827914477 9.86580920390266
26.0183276555255 10.3359695391483
26.218555162696 10.7941277538587
26.4551955811843 11.2345835207062
26.7335245110112 11.649954428029
27.0560316198042 12.032039699289
27.4211328625372 12.3736551113643
27.8229988693801 12.6711509346611
28.2529788995937 12.9263316530497
28.7032346595422 13.1437477104252
29.1671869623106 13.3301565950873
29.6408107253754 13.4904082080219
30.1210753467015 13.629497687839
30.6063553951957 13.7499184953926
31.0947598637286 13.8561606406722
31.5856852588672 13.9497988726656
32.0786989868342 14.0315560654147
32.5731469720692 14.1037529810044
33.0688220476181 14.1668388820963
33.5653110264987 14.2228397011828
34.0622789239625 14.2740787993504
34.5596700316351 14.3209740237034
35.0573528241664 14.364502570021
35.5553035584554 14.4048162611126
36.0536570642303 14.4399420474462
36.552112474617 14.4732048235054
37.0506742144878 14.5047444622252
37.5491716165566 14.537243012413
38.0476664424069 14.5696931131945
38.5460451646186 14.6039157384114
39.0443712466731 14.6387957747434
39.5324483041941 14.7473349384807
40.0307914358933 14.7880060488874
40.5175856710929 14.9021609188764
41.0159299119966 14.9428177958144
41.5027274125443 15.0569590583272
42.0010728236426 15.0976021104109
42.4878734560921 15.2117299294126
42.9523551853415 15.3968156391454
43.439158879228 15.5109302523993
43.9036455752005 15.6960034566063
44.3904523070197 15.8101052127812
44.8549438537628 15.995166311012
45.286840103912 16.2470901193762
45.7513365593159 16.4321388967526
46.1832392763735 16.6840516282235
46.6477406154075 16.8690880779456
47.0796497922049 17.1209898289906
47.5441560536883 17.3060139094171
47.9760715674435 17.5579047670785
48.3658387243598 17.8710845539362
48.7048244696666 18.2386286499577
48.9855252120128 18.6524003967938
49.2017278492607 19.1032400615086
49.3486470869397 19.5811676160308
49.4230313032182 20.075603662098
49.5699536691472 20.5535302693057
49.7350871445222 21.0254740282839
49.9684175904778 21.4676921566785
50.2647832429628 21.8703922746744
50.6176262952169 22.2246546016732
51.0191366020614 22.5226302538649
51.3719914028555 22.876880850741
51.7735145879823 23.1748391466802
52.2148126128983 23.4099052925868
52.6163474577532 23.7078478383729
53.0576536862127 23.9428983983521
53.4591995130317 24.2408261388833
53.9005132707413 24.4758626104151
54.3020752808314 24.7737684942262
54.654998630962 25.1279508284948
55.0565740925094 25.4258386711752
55.4095129385087 25.7800055702345
55.7060042275567 26.1826132167435
56.0248051791861 26.5677962098541
56.2829346805655 26.9960124591219
56.5973788051318 27.3847603449614
56.8506702879235 27.8158559483584
57.1130482609734 28.241416395912
57.3094096916335 28.701244826595
57.4838770861715 29.1698183429996
57.6226968322507 29.6501610160302
57.7125950560647 30.1420129666377
57.8744848111214 30.6150792380935
57.9643851258647 31.1069307442686
58.1262769592432 31.5799963438195
58.2161905743695 32.0718454363302
58.3780954742049 32.5449065173858
58.4680196827987 33.0367536800439
58.6299349261453 33.50981121547
58.7198682178543 34.0016567005828
58.858857156732 34.4819504352011
58.9250435271728 34.9775504354638
58.9811966505731 35.4743165126947
58.9961148325717 35.9740939247176
58.9409276520217 36.4710389736839
58.8126128434101 36.9542939192455
58.6140132244665 37.413160118068
58.3495266678329 37.837479429322
58.0250092775782 38.2178588076454
57.6512119670177 38.5499364912512
57.3308256532234 38.9338018729898
56.973990952897 39.2840432676105
56.6071568751286 39.6237972597442
56.2947963703352 40.0142213142506
55.9511513522711 40.3774128520675
55.6013287674797 40.7345774249384
55.3083426317282 41.1397429553739
55.0012191314677 41.5342998169056
54.6756538530209 41.9137826974043
54.3733312860025 42.3120301811256
54.0578453800959 42.6999330515095
53.7666516864433 43.1063887298289
53.4901853805038 43.5230017420231
53.2281683660728 43.9488503933953
52.9754795541078 44.3802448180427
52.7309625700163 44.8162865648969
52.491990781227 45.255332978386
52.2581046637282 45.6971008940272
52.0290368566278 46.1413802001811
51.8065463360016 46.5890149428436
51.5885915951944 47.0388425321821
51.3811603570816 47.4937370836144
51.1830595354845 47.9527328546721
51.0027364152708 48.4190842583197
50.7552079568391 48.8535145339084
50.4735133702845 49.2666103408664
50.2132025014305 49.6935041149954
50.0048003825036 50.148002235841
49.8555936846106 50.6252205979906
49.7723072826193 51.1182351712355
49.7486155209497 51.6176735535974
49.7805732596799 52.1166512332093
49.8570900730043 52.6107617117415
49.9683701990531 53.0982211935724
50.1100451126889 53.5777295146402
50.2757514093108 54.0494725178488
50.463095503401 54.5130479401288
50.6679707696634 54.9690833749504
50.8889464354343 55.4174682709214
51.1741244013674 55.8281671316251
51.5171286595296 56.1919638603675
51.8555257534131 56.5593557510965
52.193737073326 56.9268619821382
52.4739912595475 57.3409363267237
52.8126306918885 57.7087995666511
53.0929450609273 58.1228332088112
53.3087296709793 58.5738731297658
53.5891054192944 58.9878651897627
53.8049560694936 59.4388734962662
53.9515034780401 59.9169151729835
54.0255033042648 60.4114089176018
54.1721188341034 60.8894297224754
54.2461876828756 61.3839130783881
54.246069547216 61.8839130340874
54.3202034323362 62.3783866461836
54.3201492183193 62.8783866479594
54.2459070818491 63.3728440116465
54.2459137832811 63.8728439729523
54.1717293319929 64.3673100501648
54.0249948118029 64.8452943150752
53.9508653827617 65.3397686196626
53.8041813200312 65.8177684077635
53.5881888925667 66.2687088555823
53.4415523769581 66.7467232277906
53.2256017689071 67.1976836964331
53.0790084673774 67.6757112965396
52.8630953520159 68.1266897188067
52.6995529153476 68.5991872475407
52.5683229525296 69.081658694421
52.4739840961369 69.5726781900561
52.4163003880984 70.0693396286252
52.395676348251 70.5689140674053
52.4121245582634 71.0686434922952
52.4666740129529 71.5656589798567
52.5580847747437 72.0572320140947
52.6859775184456 72.5405987481362
52.8466760859482 73.0140709670874
53.0300626213263 73.479226186493
53.256391753583 73.9250682376948
53.5179872706827 74.3511759808174
53.8111138894314 74.7562398901458
54.1188155136768 75.1503461040154
54.4352949827473 75.5374388222408
54.7452010746063 75.9298061072618
55.0463100506077 76.3289719951658
55.3270896856777 76.7426903017339
55.5894792754395 77.1683094746323
55.7858271605162 77.6281436938089
55.9731858795565 78.0917132426473
56.1598273702283 78.5555022244447
56.3419019426168 79.0211293578524
56.5257848213176 79.4860240984491
56.7127508612517 79.9496961080798
56.9146759497736 80.4071087124682
57.1405506113119 80.8531811465199


==> 17.txt <==
137.365254921186 36.0691090898607
136.866142906232 36.0393232499971
136.368141660725 36.0839860575715
135.882295584811 36.202111427221
135.408490055075 36.3618247525226
134.933500271983 36.5161293184926
134.453154591793 36.6538937319843
133.968478444529 36.7755120455221
133.4800897106 36.8812409942755
132.989049771441 36.9735125277728
132.495760079201 37.0528447549181
132.000492129896 37.1188509655568
131.503879466832 37.1734476926662
131.00619870408 37.2171852712465
130.507633661178 37.2495810934773
130.008570640805 37.2723997504177
129.509178116526 37.2861083702201
129.00965785436 37.2922629794231
128.510106910335 37.2915590208815
128.010609208277 37.2845384329393
127.511221475069 37.2723956758759
127.011957478399 37.2562019783866
126.512814861034 37.2367621766161
126.013784882615 37.2147062120056
125.514830425798 37.1911118167919
125.015925704277 37.166537388303
124.517049974474 37.1414224397029
124.018150952253 37.1168163036661
123.519248800282 37.0923260852198
123.020250876472 37.0698442936451
122.521206596401 37.0485501895247
122.022045436402 37.0301088245378
121.522827065016 37.0135363359249
121.023519710192 36.9998593803428
120.524136423483 36.9894223648484
120.024689809721 36.9827296253213
119.525218948576 36.979247669863
119.025729595283 36.9806981908665
118.526287777607 36.9878424949745
118.027007506217 37.0034089130988
117.528079028802 37.0276773194722
117.029736422134 37.06219717504
116.531327740762 37.0223372890853
116.031876363768 37.045752761746
115.534481195624 36.9947819767776
115.035032096965 37.0182470186682
114.537632072214 36.9673234916863
114.03818537706 36.9908398701882
113.540780398398 36.9399651288463
113.041336217453 36.9635340455128
112.54392612576 36.9127090452895
112.044484447761 36.9363311969769
111.547069173493 36.8855565484777
111.047628190926 36.9091939555722
110.550209711398 36.8584505994541
110.065828788187 36.734454101158
109.56840780358 36.6837355186425
109.084020493654 36.5597640496125
108.586597358294 36.5090668091729
108.102204439188 36.3851172143235
107.606030371134 36.3233815318055
107.124510434785 36.1887021590058
106.636661384646 36.079142447906
106.170469763832 35.898406845323
105.718499895129 35.6845769488275
105.303266882979 35.4060422795403
104.933962464468 35.0689751540809
104.618760321777 34.6808416120044
104.364636120754 34.2502363378185
104.177212976826 33.7866928922863
104.060638718956 33.3004723197573
104.017493273303 32.8023373387981
103.900902118059 32.3161208462364
103.857740844474 31.8179872534198
103.741135944965 31.3317740489882
103.62736786486 30.8449906401874
103.476071369159 30.3684307295162
103.255740001319 29.9195943601921
102.971249540717 29.5084189960908
102.628896896769 29.1440089424945
102.236259728169 28.8344349354041
101.884298762585 28.4792962955049
101.536815798683 28.1199047242537
101.139777697907 27.8159955696503
100.702036706243 27.5743701347688
100.233283292492 27.400386700339
99.7438982402287 27.2979062643859
99.2447227809961 27.2692035994713
98.7468167668678 27.3149157850565
98.2612118184239 27.4340285946332
97.7986658858192 27.6239003494347
97.3694244240541 27.8803214575725
96.9829937590822 28.1976088705767
96.5537597469069 28.4540424399327
96.1597518303483 28.7618698939667
95.7244291197996 29.0078254178355
95.2853417008168 29.2467160514008
94.8304732248618 29.4543085313885
94.3609047220483 29.6260799610958
93.8799864285118 29.7628922865027
93.3902680498843 29.8637678958865
92.8945160658289 29.9288061330039
92.395295851915 29.9567197169311
91.8953740017195 29.947879531443
91.3972701060889 29.9043767962783
90.9033612730286 29.8265689999667
90.4167025483611 29.7118377925335
89.94107908547 29.5576226149669
89.4834868098284 29.3561050254951
89.0544013961534 29.0994229090751
88.6681478208686 28.7819198857154
88.3332747436885 28.4106248832852
87.9470195779837 28.0931238260204
87.6121440678758 27.7218309578677
87.3360592984732 27.3049650633301
87.0580469030958 26.8894523459847
86.7709089578569 26.4801213957658
86.4672125587967 26.0829205601459
86.1366994515774 25.707739222093
85.8655041166473 25.287676024036
85.5573955020979 24.893887933146
85.3111169815842 24.4587478547792
85.0134488202818 24.0570095259117
84.7786746642972 23.6155561832711
84.4810059292674 23.2138182954568
84.1933475686373 22.8048528897169
83.8940994184997 22.4042900969105
83.5387364030907 22.0525556223376
83.1351228845419 21.7574351320628
82.6921912752048 21.5254618810268
82.219744944036 21.3617716572377
81.7282411914836 21.2699890477171
81.2285587734983 21.2521709110481
80.7317658564815 21.3087109746097
80.2488613959973 21.4383385382032
79.7905366533258 21.6381845371023
79.3515753333594 21.877585777555
78.8987878371823 22.0896788824073
78.4224044138483 22.2415303325583
77.9287629111361 22.3210167022521
77.428791634112 22.3263791959147
76.9335587419041 22.2574998283852
76.4335876032881 22.2628727146728
75.9383531952725 22.1940041342464
75.4383821734147 22.1993855358793
74.9431463726855 22.1305271214037
74.4636080653015 21.9889537884096
73.9881416554943 21.834254970242
73.5319796550795 21.6295204015516
73.0957869771999 21.385111062504
72.6783864142741 21.1098353073171
72.2688875453943 20.822936948506
71.860678123922 20.5343612473807
71.4532880399122 20.2446335568675
71.0405370015211 19.9624493292687
70.6248912263341 19.6846516328925
70.2025090336734 19.4170824351926
69.7755027588114 19.1569935834496
69.3425181306858 18.9069449117492
68.9012918315078 18.671744204247
68.430052114911 18.5046121282099
67.9888248538986 18.2694132959839
67.5241821062261 18.0847322612349
67.0535842068538 17.9158015517558
66.5734510232633 17.7762589425794
66.0860810172753 17.6645875735795
65.5929315790671 17.582103226714
65.095499185157 17.5314964952278
64.5958712832495 17.5122103268616
64.0961051423232 17.5275010773134
63.5988960947592 17.5802569020042
63.1074800315939 17.6725081142048
62.6264047458504 17.8087674743281
62.1610860124574 17.9917386415018
61.6900826781037 18.1595357437333
61.2491921312929 18.3953651673055
60.8481771711988 18.6940070751338
60.4959186259961 19.0488506313078


==> 18.txt <==
64.8751385390408 49.5892361788849
65.2725453285318 49.2858093111707
65.6622778231171 48.972593185395
66.0376495059862 48.6422962520175
66.3980810910817 48.2957575464819
66.7464578649034 47.9371022360724
67.0851474927785 47.5693086729657
67.4157404889087 47.1943117690422
67.7389263573303 46.8129524754854
68.0539275278109 46.4247938710351
68.3684483134059 46.0364015906285
68.6653637692372 45.6341066357673
68.9580456165341 45.2289988036683
69.2419440478029 44.8175903327968
69.5161861022414 44.3996745185612
69.7803334271207 43.9753112809706
70.0566011616258 43.5586669812846
70.309839477197 43.1275400838569
70.5714571395238 42.7016978660701
70.8294496079894 42.2737548537887
71.0798919951946 41.8412941861541
71.3219779878932 41.4040975640212
71.5583110634815 40.9638333975341
71.7897559852794 40.5210045004971
72.0192417416974 40.0771960015142
72.246719829764 39.6323636999098
72.4759802731228 39.1884555961079
72.7077853917556 38.7458715196562
72.9437649586102 38.3054897500354
73.1829458877788 37.8668533282198
73.4235461365044 37.4290147830945
73.6623698796796 36.9902117142316
73.8962574512798 36.5487407451366
74.1216820654058 36.1028379862695
74.3363015714682 35.6515935838442
74.5389424810492 35.1948316936831
74.73411930938 34.7349668817248
74.9229809604565 34.2725074429759
75.1123619545909 33.8103223359483
75.3027401768031 33.3485544269511
75.4995869634705 32.8894607109242
75.7018075100946 32.4327280118124
75.9126501376619 31.9798531984057
76.1323261146061 31.5311893321462
76.3747237586663 31.0938754900947
76.6285533524271 30.6635006860246
76.8957288977015 30.2412005931262
77.1745556791682 29.8265572253309
77.4627441753527 29.4184421761274
77.755625677049 29.0138043548703
78.0362587070385 28.6003666296322
78.2835689092625 28.1658120946288


==> 19.txt <==
76.6447845826805 37.8556994625007
77.0898913859794 38.0834711606252
77.549632603384 38.2800367916853
78.0210011052347 38.4468053207868
78.5041741628854 38.5754279168897
78.9962548250928 38.6640655331765
79.4930979070565 38.7201635720142
79.9925305904972 38.7439750949201
80.4925295777706 38.7429523710336
80.991736104824 38.7147946098107
81.4898329518904 38.6741359980906
81.9856450471128 38.6095576225604
82.4776607203117 38.5205599708876
82.9650920331453 38.4091565658701
83.4475933883822 38.2785013499834
83.9250809498883 38.1309530872263
84.3979541172947 37.9696191269341
84.867992395616 37.800712114261
85.3425129136824 37.6444984894766
85.8079099214944 37.4617264162626
86.2952796614161 37.3500540453788
86.7611624439609 37.168523857166
87.2488291022199 37.0581551246687
87.7196229711053 36.8897712742276
88.2101954411658 36.7931344987912
88.694059580167 36.6671365563014
89.1912655936624 36.6143523116508
89.68973131538 36.5789292830358
90.1895181745528 36.5935272668471
90.6818360346111 36.6808376435898
91.1557362860527 36.8402696297963
91.6007196983901 37.0682822122704
92.0228920427101 37.3361823819233
92.4345112507205 37.6200303221692
92.8673400200987 37.8703486538941
93.3325350492699 38.0536340718271
93.8197883400069 38.1658135806841
94.3182981780414 38.204387513418
94.8055587180329 38.3165354716744
95.3040714964008 38.3550712133611
95.7913392372888 38.4671878261263
96.2565644226106 38.6503968603859
96.7438397302501 38.7624806135088
97.209075301646 38.9456632405792
97.6963551981043 39.0577269295505
98.1615998530975 39.2408864866755
98.5945013545465 39.4910789626195
99.0597553682004 39.6742146490418
99.492668487303 39.9243870271166
99.9579306584029 40.1075020663293
100.390854205477 40.3576564605193
100.856139209459 40.5407134848582
101.289094137443 40.790813569865
101.753778023667 40.975391094801
102.185935877883 41.226865932316
102.583128443416 41.5305731107358
102.930853291181 41.8898604816534
103.221414721704 42.2967684137866
103.448382981182 42.7422854445195
103.606735905128 43.2165473582391
103.692969551295 43.7090549948534
103.851401929176 44.1832903525619
103.9377184277 44.675783453589
104.096211155165 45.1499986726963
104.32337060911 45.5954182037056
104.48192789432 46.0696118261913
104.709149548476 46.5149996843444
104.86777225831 46.9891713937927
105.095060033458 47.4345254843538
105.385980020261 47.8411771418289
105.613346490595 48.2864910695616
105.904344065819 48.6930871807554
106.131793822447 49.1383585921471
106.42286979943 49.5448985970436
106.771088938469 49.9037069126406
107.062214023856 50.3102117259997
107.410478670772 50.6689759431833
107.701654580976 51.0754443627202
108.049963014023 51.4341660188571
108.447683863465 51.7371810368867
108.796040013314 52.0958564123698
109.193798441335 52.3988221739894
109.542198830599 52.7574545477647
109.93998648603 53.0603818898771
110.378342544059 53.3008896549862
110.776158533401 53.6037797809457
111.214534545881 53.8442511561823
111.612375647227 54.1471083732252
112.050768766378 54.3875485599086
112.51999929275 54.5602411414695
112.958409799681 54.8006495408224
113.42764995679 54.9733157925761
113.866074491729 55.2136986360617
114.335321786859 55.3863454730732
114.773757089078 55.6267087187429
115.225407923823 55.8412117460826
115.64944286876 56.1061539390647
116.047097992212 56.4092551667064
116.42270244642 56.7392873609888
116.794134754019 57.0737803583311
117.176786833383 57.395614804107
117.574391875291 57.698781819294
117.98359097585 57.9861075259646
118.38662513686 58.2818171143981
118.799285060241 58.5641499205937
119.2006119156 58.8623725678618
119.599631476683 59.1633097322954
119.995766318389 59.4680515079738
120.387232210544 59.7788325409449
120.783959587266 60.0828877478633
121.16394038212 60.4078718074206
121.551056169415 60.7241621337537
121.920103606589 61.0615106410825
122.335149836917 61.3403234841617
122.704223722197 61.6776430042059
123.119286764196 61.9564308952688
123.488381104231 62.2937280784018
123.903456568384 62.5724974350002
124.272566237893 62.9097777864835
124.687650854893 63.1885334868306
125.139511910562 63.4025933550319
125.554603861682 63.681338169932
125.980790223744 63.9428055073204
126.383220789421 64.239537060322
126.785101277446 64.5365962637605
127.173210224985 64.8518286394423
127.558077836962 65.1706707803136
127.927327764939 65.5077976158359
128.304185112826 65.8362435316663
128.663805751296 66.1836237118488
129.033717822741 66.5200156334632
129.384439494965 66.876378236516
129.751178827291 67.2162344802949
130.100702719979 67.5737719833212
130.463282013067 67.9180629708735
130.815931114839 68.2724862040975
131.177070055284 68.6181744263677
131.53412601443 68.9679170712322
131.897783453257 69.3108700802515
132.261365728743 69.6537724264362
132.630781483906 69.9904883982567
133.002517459398 70.3245518972935
133.380388129007 70.6517694182317
133.762348590718 70.9741347796693
134.151123639856 71.2883624239498
134.547427676131 71.5930902142937
134.949684711203 71.8898351148922
135.361145695463 72.1739123484901
135.779130087419 72.4481344982218
136.192256588657 72.7295114194314
136.639050328028 72.953955886505
137.061697320679 73.2211066881193
137.519311973958 73.422573357713
137.978675618758 73.6194853468133
138.45740968446 73.7637548007726
138.942244492753 73.8859643437491
139.438906246436 73.9436453498667
139.938696169755 73.9581387930467
140.435101937119 73.898295053206


==> 2.txt <==
111.393135200136 68.0330753414473
110.895747901285 68.0841233647327
110.396292254029 68.06079829421
109.90582740163 67.9636170388173
109.406371387688 67.9403004352525
108.915905004577 67.8431269167585
108.416448588978 67.8198188227752
107.925980674327 67.722652920835
107.426523860365 67.6993535372206
106.936054415185 67.6021952340101
106.436597166471 67.5789048850938
105.946126199287 67.4817542423919
105.446668465745 67.4584733802081
104.956195964683 67.3613304888
104.456737775216 67.3380596516809
103.966263742142 67.2409246846934
103.466805068204 67.2176646074466
102.969294188569 67.1678353008679
102.46989833205 67.1924068710177
101.972599028762 67.2443047110769
101.483959875135 67.3502849374112
101.016464874867 67.5276220608301
100.580474731127 67.7723925837172
100.116241345837 67.9581003473725
99.6847216015885 68.2106685335683
99.2448837761988 68.4482839505352
98.8112463935284 68.6967487599404
98.3942607524122 68.9726526891799
98.0018164010749 69.2824710717495
97.6318783271715 69.6188426563499
97.2721396919817 69.9657361649614
96.9151878403362 70.315204712807
96.555689045518 70.6620526969022
96.184724029841 70.9970149358945
95.7988169676962 71.3149390248069
95.4014196982098 71.6182468582886
94.9839124520015 71.893360794198
94.5482131446637 72.1386486017719
94.1537581348729 72.4459029256509
93.7180621426303 72.6911967018255
93.310290302731 72.980544415259
92.864085949468 73.2061584375687
92.4196573898646 73.4345155587583
91.9647008396936 73.6419149338535
91.4840007323674 73.7794920142513
90.9882057884207 73.8442020292593
90.4887169515763 73.8668057397499
89.9887979525161 73.8747171015572
89.4891920667883 73.8886942786583
88.9903753703555 73.9230735224885
88.4941027012712 73.9840116558366
88.003006220875 74.0779491950468
87.5201011211758 74.207574356439
87.048988689535 74.3750649051516
86.5913391054867 74.5764521906764
86.1474011368747 74.8064936507361
85.7178444022834 75.0623861963496
85.3037958161479 75.342678515219
84.8527301904624 75.5584092806539
84.4386853156541 75.838707025636
83.9879823625103 76.0551946034134
83.5744110569046 76.33619057147
83.1506007832715 76.6014791107058
82.7383381638412 76.8843917481212
82.3520291004873 77.2018272643019
82.0022367612125 77.5591021410925
81.6837574613406 77.9445511971862
81.3951533277961 78.3528496386809
81.0950885765141 78.752389287548
80.8368006256517 79.1805100417998
80.6005933026831 79.6211982619085
80.3701180061521 80.0642281128843
80.1410067412774 80.5079136113279
79.9077165222368 80.9494367826791
79.6683845765224 81.3877468260236
79.4181541025124 81.8200651883968
79.1520018900689 82.2430104460212
78.8680881682785 82.6544011538266
78.5612078134544 83.049147182482
78.226240786722 83.4203574354285
77.8542528135051 83.7544606455342
77.4528454139131 84.0525748557089
77.0982815356717 84.4051149051711
76.6953094158038 84.7011106023446
76.2749333850528 84.9718208572082
75.8190312112065 85.1771332793198
75.3377061937772 85.3125076515447
74.8416209110798 85.3749528239008
74.3602992818823 85.5103391922593
73.8642158715783 85.5727991745992
73.3828977812015 85.7081980616047
72.8868159022328 85.7706703971731
72.4055018364777 85.9060835950091
71.9094213383441 85.9685671145468
71.4281124081655 86.103998639874
70.9320333526564 86.166493094977
70.450731481061 86.3019496690776
69.98659025954 86.4878875794539
69.5551994936309 86.7406760321715
69.1652811357012 87.053667594268
68.7332120924667 87.3052949705234
68.3433004509228 87.6182948300387
67.9112360331308 87.869930119612
67.5213304397832 88.1829375411589
67.0892717776056 88.4345827256931
66.6885787793991 88.7336564822044
66.263440795404 88.9968250734149
65.825896799199 89.2388070579519
65.3895613722546 89.4819156003953
64.9430153909886 89.7067149095393
64.4898507171817 89.9174139654491
64.0294474674351 90.1119912593229
63.5649805471056 90.2961628962508
63.1327294552821 90.5474774720757
62.6679548624934 90.7318265934995
62.2357265784927 90.9831803182819
61.7709688504437 91.1675718857582
61.33876034801 91.41895966138
60.8740173406447 91.6033884075982
60.4418253967125 91.8548046367198
60.0517698587127 92.1676251357287
59.6195984866558 92.4190766710109
59.2178334229044 92.7167087175069
58.7763334529175 92.9513952696004
58.3338187718808 93.1830449427722
57.8750603721118 93.3818934587353
57.4079194956784 93.5601612596131
56.9194911576321 93.6671087231608
56.4205984442525 93.7003657948994
55.9222959957995 93.6591997015094
55.4234049181935 93.6924817966197
54.9251002496835 93.6513419373916
54.4262108204048 93.6846483121623
53.9279040883367 93.6435340168833
53.4290161597103 93.6768630713338
52.9406055735673 93.783891547156
52.4417191222751 93.817242259339
51.9519824796468 93.9180293112692
51.4527111146124 93.9450125272212
50.9574848420349 94.0139395138611
50.4575133645183 94.0086016937598
49.9606894359564 94.0648688107306
49.4607047887453 94.0687928614882
48.9612427643269 94.0911085979158
48.4612473643294 94.0889613253879
47.9615550674465 94.1055231731351
47.4616060359759 94.098384162579
46.9618272150598 94.1058817240081
46.4619759092211 94.093687362359
45.9624017270924 94.0854058235495
45.4630154804538 94.0664418164561
44.9637397913856 94.0475984473291
44.464699180444 94.0224635685991
43.9657521490554 93.9962592581706
43.4670121199133 93.9661064704127
42.9683643792358 93.9346849495522
42.4698800432321 93.9006813133532
41.9714753265629 93.86560847241
41.4731986133488 93.8287224040435
40.974981805471 93.7910735062693
40.4768084300183 93.7528536774452
39.9787126446138 93.7136170562409
39.480650442155 93.6739700187861
38.9826593563816 93.6334287184989
38.4846922172482 93.5926072338866
37.9867675409132 93.5512705527075
37.4888689705726 93.5096240826996
36.9909792220613 93.4678804557429
36.4930936786995 93.4260914238178
35.9952151842651 93.3842202155949
35.4973218530199 93.3425329769129
34.9993962821014 93.301241204073
34.5014308052826 93.2604415665806
34.0034313692872 93.2200648677946
33.5053731159834 93.1804272734872
33.0072485114739 93.141643860197
32.509070891224 93.10355582227
32.0108169120839 93.0664854254809
31.5124769862047 93.0305922974411
31.0138615291926 92.9985610600296
30.5153063775069 92.9658255379328
30.0165728942786 92.9358404329118
29.5178338470474 92.9060705733254
29.0189538376163 92.8786930632551
28.5200259342604 92.8523073191871
28.0209913419379 92.8279756960119
27.5218897233442 92.8051277336011
27.0227046421156 92.7841681817936
26.5234497148593 92.7649829363718
26.0241269462218 92.7476615893144
25.5247466367421 92.732115723108
25.0253139868784 92.7183689656477
24.5258374363172 92.7063490717574
24.0263363080066 92.6954647021156
23.5267960370354 92.686463271687
23.0272437843643 92.6782907144906
22.5276605299879 92.6720734146828
22.0280709898149 92.6666040689482
21.5320177921559 92.7293037741389
21.032020531478 92.7276510520309
20.5353177343895 92.7849772401556
20.0353207826607 92.7832289244155
19.5383313574261 92.8380151362815
19.0383386450086 92.8353126087756
18.541284549296 92.8895088754892
18.0412937939848 92.8864654283053
17.5443929547804 92.9420491368279
17.0443973101645 92.9399633204014
16.5469567434483 92.9904890863259
16.0472591602725 93.0078773414207
15.5491396706802 93.0512018161372
15.049982875991 93.0802280584136
14.5520233344664 93.1253532560077
14.0537330894102 93.166103096399
13.5567607920633 93.2210444917135
13.0602736063989 93.2797694941411
12.5667660540824 93.3600833016889


==> 20.txt <==
26.6151504135717 43.4765023645679
27.0569067314824 43.2422987760843
27.4590237240073 42.9451423543697
27.8125996434723 42.5916115077698
28.2147154153589 42.2944534356321
28.5833292692641 41.9566312351206
28.9979854841272 41.6772386617887
29.391730286364 41.3690746917878
29.7861410013566 41.0619299885056
30.192276021401 40.770289199844
30.6120195530814 40.4985994127542
31.0455844887667 40.2495584028071
31.4907485645626 40.0218986791157
31.9468068376858 39.816933266397
32.4098426796952 39.6282594838088
32.8790545176175 39.4555162285501
33.3509028017299 39.2901986135046
33.8251323969259 39.1318654979251
34.2993803277417 38.9737624566945
34.7716048211119 38.8095956989601
35.2432621205818 38.6439247770611
35.7138023417727 38.4750856965205
36.1857356581422 38.310163533183
36.6581975367523 38.1468088956988
37.1331148190956 37.9905643572815
37.6095468786066 37.8391067068919
38.0878009366774 37.6934637283646
38.5666044779506 37.5497553454574
39.0473536166062 37.4125463228076
39.5288043848866 37.2779659901967
40.0121039188595 37.150030953148
40.4952457724381 37.0216910931421
40.979485822996 36.8974923293096
41.4652326697184 36.7792434045848
41.9513776929789 36.6627999979569
42.4380793551269 36.5486994228172
42.9250672424958 36.4358561339936
43.4122584078597 36.3239039502914
43.8995024742807 36.21219875245
44.3862197843357 36.0982057972879
44.8740215317526 35.9888769245667
45.3614161040468 35.8778488654938
45.8500264046115 35.7721819958663
46.3384122553666 35.6656342168566
46.8268785448377 35.5594756581475
47.3146918798414 35.450330390595
47.8026534287957 35.3419055187437
48.2916293619737 35.2380578142388
48.7815432995412 35.1387493968949
49.2729673924566 35.0470085867418
49.7655656207211 34.9618989996399
50.2595899991838 34.8853202736609
50.7555685578103 34.8220329307036
51.2554475354642 34.8330313942823
51.7491774140574 34.911966955045
52.2344142300657 35.0325706582194
52.7131936968477 35.1766894791512
53.191184188143 35.3231550185725
53.6724904103732 35.4585961680631
54.1592024244257 35.5731012657939
54.6521764254476 35.6566273294124
55.1499465068397 35.7037967488013
55.6499337945025 35.7073619434925
56.1473532877891 35.6566286165284
56.6340405417136 35.5420183882775
57.0983357621752 35.3564652951624
57.5299600708463 35.1040758212748
57.9942524557562 34.9185156584092
58.4258730548895 34.66611986778
58.8901628320088 34.4805532693794
59.3217790575414 34.2281498739691
59.786065937926 34.042575920814
60.2176779573804 33.7901654030707
60.607058302515 33.4765048119018
61.038666013842 33.2240868798375
61.4280406654664 32.9104192507548
61.8596440131552 32.6579939982933
62.2490129598918 32.344319355602
62.6806119489587 32.0918865544612
63.0699750818749 31.7782045923138
63.5015697263605 31.5257643776873
63.8909269899881 31.2120752013232
64.3225173227585 30.9596275778849
64.7605459325024 30.7185239427711
65.2001173951744 30.4804265736266
65.6392567566094 30.241553859667
66.0770981624185 30.0002965312705
66.51710987761 29.7629914344003
66.9602623404234 29.5315516891775
67.4111216658115 29.3153900054438
67.8696840898081 29.1160898975977
68.3338343640898 28.9301744559568
68.8036046882128 28.7589558075657
69.2759061249839 28.5949430406481
69.7476283897856 28.4294433540077
70.2162596092873 28.2551431316896
70.6775072269108 28.0621389716962
71.1277896472657 27.8447781492926
71.5609152947878 27.5949739101823
71.971508920701 27.309644538897
72.356529466078 26.9906473606916
72.7120843284813 26.6391068223153
73.1158597632782 26.3442078524591
73.4730853492281 25.9943651959256
73.7800384410024 25.5996757028246
74.1421523922017 25.2548954232649
74.4491011529112 24.8602025216254
74.8112116081914 24.5154185629326
75.1181557100987 24.120722076465
75.4802626457691 23.775934351314
75.7872019499801 23.3812341081493
76.149305327435 23.0364426594048
76.4562395887178 22.6417384875864
76.8183394003042 22.2969433286417
77.1252684340443 21.9022351631032
77.4511283844314 21.5230053284314
77.7171081874097 21.0996204700416
77.9686650259131 20.6675103288411
78.1776060797762 20.2132597045128
78.3354338806535 19.7388228203199
78.4541859698463 19.2531295559188
78.6031804643761 18.7758449193463
78.7509779526949 18.2983481308042
78.887130204205 17.817250549548
79.0032288902755 17.3309161993377
79.1104109425033 16.8426181612414
79.210340551475 16.3528152215636
79.2796615763119 15.8576439661139
79.3512594162025 15.3629716844144
79.3915633909242 14.8645987386495
79.4386521013332 14.3669615972868
79.4917085876097 13.869934839007
79.6179626911938 13.3861374528397
79.8146027971055 12.9264280777261
80.0772772197752 12.500984601632
80.332699573128 12.0712127079152
80.6052988015829 11.6520591769156
80.9059351973714 11.2525372851544
81.2364235228008 10.8773340282667
81.5657324465845 10.5012382975645
81.915950866073 10.14438114533
82.2917898753753 9.81461602520379
82.6851704107606 9.50598719249556
83.1020925567418 9.22998738628347
83.5370477002432 8.9833824780492
83.9836862137046 8.75862918016924
84.4439551167102 8.56330240184682
84.8701496855118 8.30184842508232
85.2528364190208 7.98005522645822
85.6421524332549 7.66631479705899
86.0465617071624 7.37228565135876
86.4639886416708 7.09704977559969
86.8936564746525 6.84134384014217
87.3343627227259 6.60517017930831
87.7852744043036 6.38911769881159
88.2452356455081 6.19306757183573
88.7132340608122 6.01706336146253
89.1881276205135 5.86061499009552
89.6688153417286 5.72299484845837
90.1543710544223 5.6036815333736
90.6415397617859 5.49121014285908
91.1358306198021 5.41586736108804
91.6323498048599 5.35697182918558
92.1304875348937 5.31385773957579
92.6296393086952 5.28474605970612
93.1293805812775 5.26866238040893
93.6293612262706 5.26426219246721
94.1293230046505 5.27044544653975
94.6290852241462 5.28586389497953
95.1285429355131 5.30914497972253
95.6276300383258 5.33912781227329
96.1263388800588 5.37466030802812
96.624696927113 5.4146846952263
97.122757233215 5.45816500520043
97.6205933678091 5.50407686253143
98.11827437505 5.55160685120968
98.6158722745881 5.59998019440911
99.1134822593171 5.64822210695684
99.6109571239625 5.6978591319018
100.106402106759 5.76519627602948
100.60282250809 5.82491894821605
101.099886580435 5.87881296015353
101.597585591524 5.9265308203698
102.095806843812 5.96839589345925
102.59449855201 6.00424844849953
103.09357702644 6.03421195247914
103.592976259348 6.05824963251438
104.092625321543 6.07636127462671
104.592456866294 6.08846259454173
105.09239983419 6.09446160741832
105.592380217859 6.09422284837573
106.092318442493 6.08756074666813
106.592125996501 6.07420298073415
107.091701783822 6.05385754987727
107.590914077406 6.02580258055472
108.089589664186 5.98943382395219
108.587471127637 5.94345463322696
109.084191212285 5.88627765248606
109.583895816486 5.90346280377888
110.080792748211 5.95908150841185
110.580140484162 5.98461239724673
111.078323094198 6.02624774114635
111.577479303053 6.05301241341984
112.076090204657 6.08583249973971
112.575175295579 6.1108158203745
113.074123680482 6.13729403643075
113.573307032096 6.15924138625535
114.072493464118 6.18062733460129
114.57206469095 6.19293639223678
115.071470547017 6.20862710861888
115.571031114741 6.2189279808416
116.070545174457 6.23005137610888
116.570132482753 6.23775054153277
117.069714830447 6.24493627315837
117.569330093556 6.24966812722812
118.068948999232 6.25320276416341
118.568576088412 6.25472917132752
119.068217406074 6.24669710363991
119.567935800881 6.24881950238772
120.067586675107 6.2413669293742
120.567205907778 6.23785603937833
121.066771589273 6.22945361772548
121.566332608186 6.22219798590175
122.065848898975 6.21212367491555
122.565353656255 6.20191477694899
123.064819035516 6.18987778486741
123.56426423128 6.17719413171293
124.063673627458 6.16318890366056
124.563057575958 6.14839179857318
125.062409180954 6.13258371848619
125.56173448697 6.11602811813624
126.061032403305 6.09871638936961
126.560307845579 6.08082289073169
127.059564035717 6.06245160441354
127.558807008606 6.0437759776059
128.058043850834 6.02498758015339
128.55728333022 6.00631872755855
129.056536688449 5.988070850221
129.555816680508 5.97060792616634
130.055138950132 5.95442512939225
130.554520072538 5.94016781199254
131.05397711861 5.92876575167167
131.553521148608 5.92161004780115
132.053139185582 5.92099574258837
132.552726837942 5.93147250493954


==> 21.txt <==
138.971824844214 96.6318434175078
138.700899538836 96.2116060305617
138.495348497589 95.7558113638222
138.312950284967 95.2902677419789
138.116385389608 94.8306054416286
137.922411321133 94.3700903401142
137.723569485152 93.9116356837636
137.523131464727 93.453904645546
137.319690467972 92.997493055246
137.11384374772 92.5421668515741
136.905337999989 92.0880514204717
136.694216654671 91.6351476111028
136.480643661409 91.1833970287175
136.264352954428 90.7329407690973
136.045491676953 90.2837300404989
135.824076320616 89.8357742987641
135.600014043405 89.3891372447749
135.373480155938 88.9437515354246
135.144334198123 88.4997045082695
134.912736304159 88.0569342558134
134.678638319906 87.6154821606731
134.44213190039 87.1753182067748
134.20340470345 86.7363578431881
133.962471461955 86.2986065330576
133.719431193744 85.8620236311027
133.474699415163 85.426390827593
133.228308382916 84.9916959570188
132.980530793764 84.5577927261251
132.732031905675 84.1243056642366
132.482633800329 83.6913358797435
132.233376994567 83.2582868412279
131.984158762622 82.825216043116
131.7361322602 82.3914595830264
131.489250303032 81.9570507016612
131.245297760931 81.5209778503751
131.003781919218 81.0835538580943
130.766703735408 80.6436867275476
130.533816889548 80.20158756686
130.306913769862 79.7563590683173
130.08596790542 79.308142921924
129.872423547521 78.8563243315158
129.666048018958 78.4011893734941
129.468139180136 77.9422800074153
129.278131257123 77.4800534562709
129.059567765492 77.0303535837051
128.846813145564 76.5781769189802
128.635708263312 76.1252678244263
128.424362050375 75.6724751730232
128.21204434904 75.2201371067956
127.998359573573 74.7684423493858
127.783405102196 74.3173517343013
127.568268668743 73.8663500856002
127.351364479536 73.4161926933267
127.131309174042 72.9675316994853
126.909992166274 72.5195012695362
126.687113728668 72.0722434736645
126.464108546442 71.6250505321909
126.238695521051 71.1790574853947
126.011984178962 70.7337276101305
125.783100544598 70.2895047346332
125.551872546033 69.8464958684203
125.319289995122 69.4041999932778
125.083900562627 68.9633824033003
124.845862746148 68.5239891386787
124.604918071303 68.086180558603
124.360285590854 67.6504142229599
124.111611548963 67.2169366009183
123.85795787952 66.7863412572398
123.599265116844 66.3587529049163
123.32512350022 65.9406065102273
123.041725612228 65.5288748444432
122.750632562772 65.1225958833054
122.450455038127 64.7229386834045
122.139953312448 64.3311977777893
121.816980547197 63.9495627737363
121.480052653346 63.5801313002069
121.126403525894 63.2266737255869
120.754415575076 62.8925704609224
120.361517596596 62.5833275998305
119.946795205677 62.3040333117623
119.509099708267 62.0623256005468
119.049197566528 61.8661368100737
118.569957970931 61.7235556501564
118.074860504569 61.6537092663749
117.574886465702 61.6486131856312
117.076891153007 61.693342037016
116.583395062467 61.7737261548196
116.095751382828 61.884196359024
115.613912261761 62.0173160437221
115.137911971855 62.1693951626103
114.667413679459 62.3373016801107
114.200586400474 62.5145874475364
113.73670158432 62.6992759720983
113.273900611165 62.8864737790707
112.810451602264 63.0720310976455
112.345255164801 63.2532058641888
111.876899173064 63.4262152184886
111.404849925119 63.5890313571449
110.928747125139 63.7397601774203
110.44800479966 63.8753490623027
109.962649312524 63.993714089302
109.472413457179 64.0908246804537
108.977915589582 64.1640893877369
108.4799764853 64.2094398028472
107.980300822225 64.2274470956372
107.480472503315 64.2143450938675
106.982425241739 64.1701982717976
106.488308483134 64.0937218187373
106.000415387893 63.9843586771318
105.52116653 63.841808671008
105.053514233548 63.6648869226111
104.599722388193 63.4549513361679
104.163602041484 63.210412902649
103.746577129869 62.934568341804
103.353262501819 62.6258555168257
102.988936154492 62.2834138138787
102.654443831905 61.9117757206255
102.353012546676 61.5128531426096
102.086522491143 61.0897892259764
101.855748988839 60.6462313698482
101.660003924221 60.18614024627
101.499199922141 59.7127038008612
101.368370279033 59.2301236226396
101.261633747217 58.7416491666802
101.178594230834 58.2485929794721
101.113940279313 57.752790691746
101.067517571577 57.2549503901365
100.94772730199 56.7695121496338
100.767488204569 56.3031282810785
100.555609949101 55.8502401880217
100.344035132281 55.3974629140846
100.151618217725 54.9359699684407
99.9995006681918 54.4596715121965
99.8833783974225 53.973342769203
99.7968701974893 53.4808832613291
99.7367954114523 52.9845053753975
99.6916346008763 52.4865490207867
99.6558390074473 51.9879002977692
99.6224892498197 51.4891593892186
99.5807198981617 50.9909847321451
99.5267941496208 50.4939011906618
99.4548741787994 49.9991006912133
99.3615624980291 49.5078849276824
99.2418525898632 49.0224268477865
99.0914198561271 48.5455935276995
98.8969733689748 48.084952115418
98.6617145215842 47.6437568493243
98.3756706710787 47.2336606231189
98.0440375522763 46.8594688632088
97.66994319697 46.527725836751
97.2581756087644 46.2440932162564
96.8143596425029 46.0138164493467
96.3548684801339 45.8166670733895
95.8821712397643 45.6537029404818
95.4014153803368 45.5163208241164
94.9179100555104 45.3894300314764
94.4397953914467 45.2431208394663
93.9814229504192 45.0433842800195
93.557767475597 44.7778356664695
93.1782089521019 44.4523586438225


==> 22.txt <==
69.5976769697871 68.6917149287023
69.7398487950293 68.2123536913506
69.9515695742492 67.7593919508316
70.2281529973847 67.3428567072375
70.5356091883107 66.9485589681447
70.8353155627191 66.5483569004728
71.1168967479769 66.1351837941165
71.3770865258177 65.7082162476492
71.6132901650095 65.2675260363981
71.8235742754504 64.8138955679705
72.0061603035656 64.3484255150772
72.1605118929282 63.8728462987062
72.282927792634 63.3880635455329
72.3720602677636 62.8960722921583
72.4246999083256 62.3988509391639
72.4426871674778 61.8991745561278
72.4256500721039 61.3994649198078
72.3769592469082 60.9018413585904
72.3014991340499 60.4075683972381
72.2046191846332 59.9170438599842
72.093036794423 59.4296620048352
71.9692544551444 58.9453121234013
71.8360491902546 58.4635395073928
71.695351670838 57.9839427994347
71.5491877325086 57.5060178336128
71.4011969439545 57.0286887170343
71.2525561553674 56.5515676446543
71.1068381203679 56.0735373889727
70.968008333068 55.5934179352405
70.8372586139357 55.1110145468658
70.7159677594766 54.6261205852679
70.603174213018 54.1391985145497
70.4983040787431 53.6505201153948
70.4006589211205 53.1603584465311
70.3091317272026 52.6690346934991
70.222546978025 52.1768299938752
70.1434984735356 51.6833264508268
70.0738083771352 51.1883818214787
70.0182325306975 50.6915395861753
69.9797546955919 50.1930223114909
69.9627513036226 49.693311525962
69.9696150284185 49.1933586123833
70.0050451473766 48.6946154905327
70.0711993157335 48.1990111607292
70.2101714144131 47.7187125090448
70.415326728927 47.2627396192375
70.6858756879728 46.8422598436464
70.9969633919327 46.4508209138991
71.3413019646568 46.0882867780229
71.7101816179557 45.7507548568864
72.0933755538148 45.4295657914407
72.4818935956752 45.1150137417608
72.8699560370249 44.8000199591543
73.2221706877803 44.4451329029751
73.5484894697714 44.0662977657177
73.8545027744166 43.6708792303561
74.1486433782755 43.2665509969205
74.4354219402213 42.8570128775869
74.7241087441833 42.4489070291611
75.0204186837013 42.0461972961208
75.331847963789 41.6550300867565
75.6647228085572 41.2819425457074
76.0236982340388 40.9338957107999
76.413947148124 40.6213164614448
76.828870312318 40.3423204897333
77.1977764652216 40.0048174828496
77.6006189286387 39.7086452891376
77.9550289878127 39.3559506571913
78.3430296340552 39.0405849611598
78.751578652562 38.7523355301865
79.1632020299579 38.4685790303423
79.5710263759257 38.1793628427073
79.9608561789882 37.8662610352805
80.3126523742149 37.5109591557097
80.6078401260613 37.1073948001074
80.8398841247827 36.6645002442022
81.0036463321827 36.1920788824961
81.0955003908498 35.7005884632614
81.2278840784829 35.2184323139989
81.400052800782 34.7490093402868
81.6399610587727 34.3103248945066
81.8389883869472 33.8516440166594


==> 23.txt <==
108.813329414409 87.7331804492322
108.411375801862 87.4358031035081
107.969724369513 87.2014017172209
107.500211417293 87.0294784749955
107.047360437279 86.8175209935327
106.593880355978 86.6078863836931
106.146141032681 86.3858272787441
105.700688766226 86.1595703834449
105.258236659404 85.9274479521521
104.817484522266 85.6921744490872
104.378337439402 85.4539174163968
103.939898521346 85.2143783307394
103.502024291862 84.973810521148
103.063837257656 84.7338170977496
102.625375143462 84.4943295444502
102.18589269628 84.2567157181374
101.745389382052 84.0210049575058
101.303250637912 83.7883682630295
100.859195542962 83.5594083333973
100.412678643693 83.33527224898
99.9632170595307 83.1170822526084
99.5102514569402 82.9062292860395
99.0532247474385 82.7042801886618
98.5921736741835 82.5117005187846
98.12690958911 82.3295071831357
97.6571616508271 82.1591447528662
97.1837203863531 81.9994724610937
96.7062749280954 81.8521185915722
96.2257675342601 81.7153008923817
95.7417343424787 81.5913633429849
95.2550815715107 81.478437337898
94.7656359386725 81.3781897051068
94.2743612835183 81.2877882897032
93.7813328975454 81.2075552006349
93.2868083772002 81.1372824402719
92.7914230736468 81.0738758188273
92.2954112965732 81.0158337346475
91.7988927744623 80.9624572705336
91.3021648690353 80.9113112357202
90.8051314687076 80.863260641032
90.3080646829684 80.8157251243933
89.8110512788429 80.7676742806481
89.3140544024785 80.7195203114323
88.8172677995421 80.6692144568049
88.3328051234308 80.5455377997316
87.8720764970623 80.3512979662136
87.4186830873623 80.1409568980963
86.958314451703 79.9464270477621
86.4944635071306 79.7609405070858
86.0267998759694 79.5852749810356
85.5558332667063 79.4187570784261
85.0813518220453 79.2625078093746
84.6032972042726 79.1175369284046
84.1301183167834 78.9569534915626
83.6511593849151 78.8142767277164
83.1689487883706 78.6838147202639
82.6836187422989 78.5655619848046
82.1952767910369 78.4604129214666
81.7046245123205 78.3669443441434
81.2121439478594 78.2839150313382
80.7181808735473 78.2104604547967
80.223037367849 78.1456769236734
79.7269168271003 78.0890805649915
79.2301116717483 78.0391933508122
78.732847019045 77.9944688147495
78.235285783641 77.9534721831635
77.7376794585665 77.9132448738866
77.2402983859835 77.8702574621015
76.7540562569275 77.7537732493359
76.2559044788549 77.7108219628727
75.7696387816213 77.594435929659
75.306022913862 77.4071917869631
74.8753191293813 77.1532346319645
74.4870609637876 76.8381861157944
74.0563166129926 76.5842977559161
73.668008732638 76.2693104133414
73.3307325422598 75.9001969206613
72.9423851239023 75.5852583506519
72.6050633777713 75.2161864735306
72.3262339573437 74.8011513779594
71.9888756989082 74.4321128681821
71.7100061864905 74.0171046785183
71.4957982234031 73.5653138600945
71.2168952506519 73.1503281725556
71.0026521753962 72.6985539933199
70.8578113557521 72.2199924275658
70.6434932237588 71.7682538861012
70.4985740945361 71.2897160510827
70.2841924733601 70.8380075917319
70.1392072393539 70.3594897841153
70.0668363905819 69.8647550815019
69.9218103061738 69.3862496794424
69.8493969122083 68.8915211874225
69.7043373149326 68.4130259360133
69.6318892026258 67.9183025381344
69.6336548214899 67.4183056811122
69.5611818701158 66.9235859158333
69.5629227808776 66.4235889430469
69.4904294895909 65.9288721481959
69.4921504991233 65.4288750987428
69.5680462833633 64.9346688594696
69.5697537827512 64.4346717596131
69.6456373153448 63.9404636523587
69.6473336932793 63.4404665246876
69.6802981469713 62.941554380666
69.713297119578 62.4428263321694
69.7197507275506 61.9428679342637
69.6716408059917 61.4451878598521
69.550206585212 60.9601582521819
69.3581341293802 60.498521846872
69.0996747296319 60.0705046334747
68.9075982367113 59.6088699031909
68.6491345955301 59.1808552217075
68.4570542185834 58.7192221545367
68.1985862475901 58.291210115177
68.0065019954685 57.8295786480061
67.7480288464704 57.4015697276617
67.5559407311044 56.93993982396
67.2974626800946 56.5119339038318
67.1053711756036 56.0503054333608
66.8468884980016 55.6223022882105
66.6547940225789 55.1606750246857
66.3963067518305 54.7326746614405
66.1762463642683 54.2837054008263
65.8919784728569 53.8723761499224
65.616920544354 53.4550758112807
65.3431917305894 53.037045541052
65.1009047195176 52.5996704320144
64.888092389382 52.1472205364694
64.6104818816829 51.7313690837597
64.2866107490781 51.35043933424
63.941904307764 50.9882550676746
63.6257622176261 50.6008868287408
63.3492414524886 50.1843099421321
63.1195562984391 49.7401874870088
62.8264696787316 49.3350946494831
62.5967537535073 48.8909881197636
62.3036468501613 48.4859099545472
61.9536475180267 48.1288378309681
61.6605200587719 47.723774477104
61.3105098225647 47.3667131209777
61.0173666101462 46.9616612310766
60.7448293383656 46.542467474161
60.5375277471168 46.0874662886607
60.4000486582571 45.6067382032026
60.3354307730627 45.1109312373107
60.1979442578631 44.6302052353633
60.1333174062618 44.1343994263213
59.9958240815636 43.653675424567
59.9311892080219 43.1578707214695
59.8128150050296 42.6720852039962
59.7678378625143 42.1741122874374
59.6752216564059 41.6827649440697
59.5739996845722 41.1932682573982
59.5025843032389 40.6983946859787
59.4163703695873 40.2058835941221
59.3480672846 39.7105708887569
59.2550539456979 39.2192985423973
59.1820562328448 38.7246559131112


==> 24.txt <==
11.0686114435753 32.7033626720126
11.5420329282546 32.5425145940818
12.0340783786253 32.4536818210483
12.5074878479817 32.292798499258
12.9995266138131 32.2039287914081
13.4729245369599 32.0430115386935
13.9649569017245 31.9541063812352
14.4383435585495 31.7931558339849
14.9303696950949 31.7042159698905
15.4037453444586 31.5432329381753
15.8957653404152 31.4542592096805
16.3691301880537 31.2932444749444
16.8611441869832 31.2042376827263
17.3344984927783 31.0431920157865
17.8265066985433 30.9541529555988
18.2998507018712 30.7930770081649
18.7918531867739 30.7040064037238
19.265187090111 30.5429007015224
19.7093675873593 30.3133278374181
20.1826911537072 30.1521919816691
20.6268573342286 29.922591462945
21.1001708928756 29.7614260545071
21.5443230006753 29.5317983854022
22.017626670516 29.3706039691114
22.4617650022299 29.1409494939455
22.9350589308827 28.9797265021263
23.379183491229 28.7500454921851
23.8524678092358 28.588794194834
24.2965785627821 28.3590864146134
24.7698531838576 28.1978067056877
25.2139499607948 27.9680719062229
25.6872147876401 27.8067635697883
26.1791734639434 27.7174513539164
26.6524287648364 27.5561150427175
27.1443821988828 27.4667740443645
27.6176277325602 27.3054089127332
28.1095757543062 27.2160383270527
28.5828111576352 27.0546435693116
29.0747536908684 26.9652425893799
29.5745155448047 26.9498136373222
30.0664524766711 26.8603818178395
30.5662134010509 26.8449220824139
31.0581444301266 26.7554578500862
31.5579043307801 26.7399658289096
32.0498291158938 26.6504673780259
32.5495879816689 26.6349413317235
33.0461197168686 26.6937309142941
33.5458775099312 26.6781695466216
34.0424133054492 26.7369248668436
34.5421699378453 26.7213256800505
35.039994188454 26.7679196114959
35.5328296560679 26.852259347559
36.0327246525515 26.8625068527472
36.5255675367029 26.9468032247152
37.0254630460888 26.9570236788865
37.5214232831548 27.0204543329107
38.0084475409449 27.1336239943844
38.5068740638163 27.1732598093711
39.0026680424642 27.2379771300478
39.5025761739593 27.2283939767251
40.0023618921037 27.243031180453
40.4996986383338 27.2945692906246
40.9991764751924 27.2717240705907
41.4987823340989 27.2915740191313
41.9937103878808 27.3626106726689
42.4937001550312 27.3594068217637
42.9922376604973 27.3976214570219
43.4864275350918 27.4736239453138
43.9864242071465 27.4754410769225
44.485993814349 27.4961821744384
44.9831114672131 27.4425719960263
45.4667724405026 27.3157963055164
45.9262693835629 27.1186604628503
46.3514296000787 26.8555277395894
46.7328400818935 26.5322228259125
47.0620562804314 26.1559028311009
47.3317890821989 25.734899010677
47.5360657829581 25.2785317611204
47.6703629326286 24.7969051057156
47.7317051989677 24.3006822655949
47.7634451595948 23.8016907420615
47.7207937224672 23.3035132336701
47.6046920094751 22.817179635399
47.4660344350075 22.3367901011101
47.342880694706 21.8521941971364
47.2699536975982 21.357541117327
47.2645959791815 20.85756981148
47.1851079171367 20.3639285840188
47.1797436695887 19.8639573619167
47.2005143464322 19.3643889611089
47.2951788899878 18.8734320934859
47.4616399361707 18.4019549613927
47.6962113616009 17.9603938176916
47.9936998198581 17.5585224744944
48.3475198118819 17.2052358920371
48.7498391668444 16.9083535463503
49.1917525066912 16.6744462985838
49.5940550312827 16.3775410535849
50.0359552127696 16.1436088746071
50.4382448654688 15.8466862172682
50.8801348518332 15.6127348648694
51.2824150478059 15.3157994487153
51.6361786446271 14.9624564051443
52.0384503532432 14.6655094671347
52.3922075153546 14.3121599269178
52.7944732037947 14.0152048733315
53.1482262222151 13.6618512406978
53.4478065982867 13.2615368946663
53.8034621184993 12.9100982025172
54.2073226558431 12.6153158496309
54.6504481850907 12.3837133084798
55.1230303616939 12.2204157914352
55.6146093416948 12.1290369509213
56.1143051617093 12.1115989192892
56.6110583167225 12.1684875630182
57.0983824599317 12.2803588809285
57.5969111042615 12.3186892536946
58.0966151788861 12.33588812354
58.5956473902261 12.3047935618871
59.087763571 12.2163532165222
59.5664516923301 12.0719313862283
60.0268521156504 11.8769149097868
60.4674831586439 11.6406009965818
60.889129356584 11.3718734353269
61.2662384569489 11.0435614892056
61.5904626935285 10.6629322485891
61.8546248772937 10.2384109793026
62.1498701172875 9.83488864632217
62.3819765425824 9.39202681621867
62.6441320430483 8.96626336846253
62.8958118618827 8.53422488176993
63.1359481686533 8.09566524136181
63.4267261611152 7.68891203650497
63.6709777515609 7.25263096535648
63.9561657942442 6.84193916699865
64.211758673104 6.41220404226409
64.511540560639 6.01204057117034
64.7943347620061 5.59969672077339
65.099744860512 5.20381203546167
65.4244960042861 4.8236322216217
65.7683876739559 4.46067421147553
66.1320947148023 4.11757479278652
66.5172792114952 3.79877559057472
66.8508968053125 3.42635198153555
67.2360785841357 3.10754956365761
67.6642978102085 2.8494250388316


==> 25.txt <==
0.561852459542067 34.6004989422965
1.05763847707333 34.5357207316589
1.55683559792553 34.5073963301397
2.05665348202222 34.4939019404782
2.55655189997642 34.4888460138636
3.05637761659673 34.4833393092859
3.55619510039728 34.4768062723397
4.05593619355188 34.4643430451072
4.55554888940313 34.4480325866221
5.05498333818239 34.4266396545955
5.5542298319036 34.4014033718111
6.05320509183984 34.3710462495345
6.55186767933348 34.3359451197353
7.05012526865086 34.2953788458095
7.54783624326807 34.2484468734386
8.04482947215842 34.1943162466166
8.54077885539887 34.1310741111334
9.03534766349067 34.0576579316572
9.52786416211707 33.971474690982
10.0184270164468 33.874794717348
10.5057983739519 33.7631291912037
10.9895010321179 33.6365128098575
11.4675332305287 33.4899344781492
11.9389220755014 33.3232234475283
12.4010579117436 33.1323557437964
12.8526310419825 32.9176892903249
13.2912706193363 32.6776990268827
13.716250272303 32.4142748923175
14.1265574286361 32.1285337126438
14.5229452346475 31.8237769025453
14.905984192226 31.5024030251876
15.2795353548041 31.1700485336256
15.6450390573118 30.8288637063216
16.0040123378158 30.4808756956893
16.3605463942672 30.1305019634915
16.7151551268944 29.7781860826897
17.0723105462356 29.4284455136249
17.4306817531978 29.0799653897046
17.7948036065169 28.7374042624081
18.1642076383387 28.4005565320021
18.5402152542244 28.0710413294276
18.9231277840534 27.749551818615
19.3135457139323 27.4371836990288
19.7120353807795 27.1351804160308
20.1187333557453 26.8443252042197
20.5348391900289 26.5670961761386
20.9606713294336 26.3050522770226
21.395039530854 26.0574149052103
21.8392993629073 25.8279955264207
22.2925556060061 25.6169060560212
22.7558536010856 25.4288769581722
23.2281164560579 25.2646581477207
23.7091243915282 25.1281613762891
24.2050608464658 25.0645452494148
24.7049469886543 25.0752171090743
25.1977168023361 25.1599398641426
25.6724621420186 25.3168373616466
26.1281989512525 25.5225165531529
26.579222115097 25.7383362298115
27.0418640236069 25.9279739543137
27.522500105211 26.0657745284898
28.0178878163712 26.1335315732881
28.517845629329 26.1270356252968
29.0122800064627 26.0526404300912
29.4977314494913 25.9329034894055
29.9794662018564 25.7989943524592
30.4668988339473 25.6875967682754
30.9629536038197 25.6249097730586
31.4629399955414 25.6212177558054


==> 26.txt <==
137.215381943009 47.990841132346
136.751316767328 48.1769688335347
136.320046097153 48.4299621512298
135.931136314063 48.744205986453
135.593213132112 49.1127272947124
135.234813912716 49.4613675483502
134.870815514578 49.8033816098431
134.497860656883 50.1357697637498
134.116852883437 50.4588781194611
133.727740907625 50.7722119153839
133.33098491927 51.0758120562665
132.926382353218 51.3689229447602
132.51421078339 51.6513094615995
132.095102085429 51.9232827483833
131.669002950086 52.1842136923261
131.236243559371 52.4339585693642
130.797337845839 52.6727314448512
130.352581968217 52.9004366015741
129.902549289651 53.1175082592183
129.447556592423 53.3239889719524
128.98798514568 53.5200653818704
128.524350201621 53.7063034510337
128.057116169988 53.8832922070338
127.586567587113 54.0512671374143
127.113377833955 54.2115812111808
126.637965363968 54.3651403269053
126.160506313438 54.5122099088453
125.681662133961 54.6546315517026
125.201440966837 54.7923478694945
124.720613696896 54.9278646093536
124.23900920023 55.0606072115839
123.757267342977 55.1928170509424
123.275174242172 55.3237461213673
122.793346554899 55.4556392523156
122.31205057396 55.5894615233846
121.831258809185 55.7250769223465
121.351290754382 55.8635884877258
120.872448218882 56.0059571383505
120.395101738579 56.153285548817
119.919443612289 56.3059795305718
119.446008697718 56.4654772163053
118.975018609875 56.6320557425079
118.507586613583 56.8085006355864
118.043916513293 56.9945798388665
117.557704882772 57.1111914606304
117.067768517035 57.2105210596419
116.577947490355 57.3088501018701
116.088973405527 57.4113846948666
115.601571552249 57.5213079945164
115.116104010474 57.6395308759224
114.633952880874 57.7710300172994
114.156227534532 57.9180071171282
113.683366032762 58.0798805324234
113.218747201024 58.2646217442444
112.761067776321 58.465776619477
112.309604011516 58.6802692364936
111.862975903815 58.9044247680248
111.419832377622 59.135260420163
110.979760089991 59.3718642663569
110.542115234879 59.6128929729856
110.10749966003 59.8593642159828
109.676466325948 60.1120687904073
109.247407266919 60.3680379892535
108.82130041102 60.6289241427364
108.396935420632 60.8925916268951
107.975347740221 61.1607026453174
107.555798925029 61.4319688868192
107.138648641909 61.7069134923054
106.723777734602 61.9852782480479
106.326079668891 62.2883232413921
105.940055460047 62.6059545355364
105.556334662237 62.9258318133443
105.171005854509 63.2437650881395
104.783244586013 63.558745129281
104.393167158034 63.8708555032711
103.999030871085 64.1778797475964
103.601008824324 64.4798570944584
103.197985216218 64.7751859898298
102.789995741022 65.0636338275886
102.376278502141 65.3438676552514
101.954332811236 65.6117934676575
101.526011644467 65.8692831739036
101.08957914746 66.1130077640209
100.635970250967 66.323338400801
100.171687651189 66.5089230142429
99.6981857076295 66.6695339996738
99.2186779562335 66.8112108646411
98.7339078297238 66.9336768465732
98.2727085834584 67.1267966191371
97.7921033164604 67.2647044946189
97.3373160695968 67.4724749625342
96.8567267831193 67.6104384786879
96.4019633651585 67.8182611239264
95.921389920127 67.9562799404597
95.4666505504545 68.1641551601773
94.9860930448681 68.302229422202
94.5313780781436 68.5101580134886
94.0508366532783 68.6482882538491
93.5961464380507 68.856271000388
93.1156213327773 68.9944578879304
92.660956141583 69.2024953310738
92.1804475068353 69.3407395384695
91.725807542224 69.5488320943983
91.2453183890338 69.6871440719086
90.7907080637818 69.895301311793
90.3102380325565 70.0336795696555
89.8556568337232 70.2419004981929
89.3752055384658 70.3803436293587
88.9206529513311 70.588626992743
88.4402198278414 70.7271333332885
87.9856951317145 70.9354775392881
87.5052796500138 71.0740449323298
87.0507816996413 71.2824474907136
86.6322873104917 71.5560574487452
86.177810529369 71.7645061282988
85.7593440947607 72.0381588861165
85.3121597330047 72.2618240405669
84.9031654145792 72.5494411954959
84.4800485613017 72.8158471397685
84.1012053050168 73.1421564302934
83.7246321339359 73.4702892551119
83.358634389494 73.810529192182
83.0117788230694 74.1706558615999
82.6863843074519 74.5502851629255
82.378767091624 74.9443380531214
82.0944711681629 75.3556479586067


==> 27.txt <==
104.149781645309 45.8627777655897
103.668724785909 45.9991020242713
103.213233392393 46.2053242675082
102.742158407963 46.3729202227362
102.26339655309 46.5170975032738
101.811340229277 46.7307446015186
101.341296566463 46.9012113812606
100.858549917239 47.0314251967105
100.393592212245 47.2153119599831
99.9088302860314 47.3378102607441
99.4316552461519 47.4871554281258
98.9608952706358 47.6556341257432
98.4703435192127 47.7523758448488
97.9775652424495 47.8364026042309
97.481684928157 47.900455179367
96.9833871168057 47.9416772080625
96.4838040872449 47.962092585829
95.9841511104941 47.9745690132019
95.4850495057692 48.0045292667018
94.9940972711173 48.0992176010623
94.5226400368652 48.265734974959
94.0811264269793 48.5003957650841
93.6793484441641 48.7980103771456
93.3262236116842 49.1519918279781
93.0295946274716 49.5544980082881
92.7960531300939 49.9966047806454
92.6307822712475 50.4685004276612
92.5374562878628 50.9597134837308
92.4457739548732 51.4504105642374
92.3384998430385 51.9382041783544
92.2096411917514 52.4210136589979
92.0535579788647 52.896027400304
91.8639761195186 53.3586921812755
91.6325009820996 53.801884304699
91.3525883490545 54.2161896978498
91.0733947428076 54.6302544480848
90.7554601589822 55.0161528924565
90.3923909203981 55.3599270778641
89.9823055915149 55.645986548977
89.5342978439118 55.8679979662864
89.0780192192576 56.0724401598095
88.6074558456712 56.2414672229035
88.1288037297462 56.3860084211256
87.6420389306938 56.500288658582
87.1776408649391 56.6855842134267
86.7459070112147 56.9377863295902
86.3564093409458 57.2513011941462
85.9744619295691 57.573463888967
85.5760859139218 57.8756170779953
85.1603610442462 58.1534171001972
84.7813898090158 58.4795777969297
84.3581962361866 58.7458619150793
83.9506840728135 59.0355753008567
83.5046850479168 59.2615948687431
83.0300797635517 59.4189157812657
82.5451052796097 59.5405698903418
82.0556957350015 59.642933381156
81.5651625477782 59.7386617212065
81.0751697796761 59.8369218387564
80.5865970971686 59.9422263589838
80.1011965128371 60.0619881418795
79.6200102118302 60.1978548521676
79.1436257042716 60.3497027483311
78.6720651540597 60.5157823271303
78.2040444034077 60.6912228848045
77.7381699288361 60.8720955611192
77.2721905056197 61.0526041359205
76.8031794951857 61.2252911997253
76.3289273207104 61.3835543848776
75.8499598564426 61.5269410307357
75.3673938397777 61.6574638585679
74.8778847582916 61.7593504343508
74.3818223497977 61.8219770154019
73.8821117685993 61.8389860410605
73.3829652493479 61.809784601408
72.8842927478427 61.7761757001015
72.386964742804 61.7245532796982
71.8874828377448 61.7473091380916
71.3901543916472 61.6956910883997
70.9034515369384 61.5811470410915
70.4051395482288 61.5400964871568
69.9184360315684 61.4255552891345
69.4201239085877 61.3845058996416
68.9334188521021 61.2699711123744
68.4690966192206 61.084485565559
68.0247032131034 60.855325194395
67.5832053958961 60.6208474516456
67.1344495933349 60.4003519698304
66.6780750484969 60.1960915923879
66.2119850966246 60.0150938289953
65.7386326295337 59.8540428459902
65.2588935674787 59.7131512618878
64.7749352917395 59.587515264965
64.3149758897805 59.3914608269838
63.8313215753188 59.2646596136973
63.3718358518649 59.067497581327
62.8881811542106 58.9406979067907
62.4130386841221 58.7850070668559
61.9200540266952 58.7015438282541
61.4291743301056 58.6065321411055
60.9352926922121 58.528551893301
60.4373392053233 58.4833599052942
59.9387527512775 58.4469221263714
59.4388665757003 58.4362556608456
58.9389940613756 58.4475466098422
58.4397246382935 58.474565849312
57.9417697757239 58.5197427424694
57.4457423942134 58.5826462765552
56.9458723450056 58.5712486724655
56.4498452293788 58.6341543222514
55.9500097918544 58.6469808380287
55.4576118352233 58.7338383195903
54.9623462036833 58.802482059845
54.4710462774155 58.8953494424473
53.9891772757335 59.0287745935027
53.5193733930892 59.1999011509621
53.0658223877833 59.4103565100626
52.627350863638 59.6506536852412
52.2076510700505 59.9224110948312
51.8049716995794 60.2188049937635
51.4256377088368 60.5445437670928
51.0700111375377 60.8960116915034
50.7203582943396 61.2531801593821
50.4021930663313 61.6388884552814
50.1216203720044 62.0527470818923
49.7827391505365 62.4203875338844
49.5021779403156 62.8342539693353
49.2861473047478 63.2851761177263


==> 28.txt <==
139.874174639471 20.5583474360532
139.381666662436 20.4721156118011
138.907408716961 20.313750856382
138.41487565856 20.2276626760472
137.940572759392 20.0694325990458
137.495004256483 19.8425654062065
137.020660134186 19.6844588834332
136.575034564356 19.4577037915517
136.100653849262 19.299707162342
135.654977265624 19.0730523044456
135.247876611113 18.7827609424188
134.802155867461 18.5561930021016
134.395000763849 18.2659780527348
134.035430401893 17.9185458408455
133.628227125694 17.6283985149125
133.268601887487 17.281023097507
132.861354984128 16.9909370038833
132.490256420919 16.6558462033838
132.113396171934 16.3276482193192
131.716333602409 16.0237711449581
131.298404823522 15.7492979815228
130.863154338348 15.5032146871299
130.414645018816 15.2822182449839
129.956534310343 15.0818820211272
129.491450971776 14.898601483501
129.021405021475 14.7288670342823
128.547796344247 14.5696341702751
128.071759504846 14.4180257509324
127.593603521318 14.2732992679793
127.113874449722 14.1339600818892
126.632759432503 13.9995177479714
126.150528912143 13.8691715350363
125.667359293281 13.7423780059107
125.18338997631 13.6186914598853
124.698680586523 13.4979494316628
124.213424027464 13.3794479379786
123.72770365893 13.2628746930125
123.241630772475 13.1477914803078
122.755215010504 13.0341733710995
122.268581682895 12.921499276252
121.781681428544 12.8099890584347
121.294456411659 12.6999068875296
120.807000736054 12.590860630644
120.319660091969 12.4813057368348
119.831164796229 12.3769120444782
119.342442724906 12.2737227586916
118.853721991026 12.1705403269056
118.364816360812 12.0682385568631
117.875952186103 11.9657500474869
117.387019623898 11.8635912615886
116.897980580913 11.7619529940476
116.408920020859 11.660422575076
115.919885598522 11.5587752567675
115.429982452896 11.4603906157249
114.940099680406 11.3619356457884
114.450618076515 11.2614587425449
113.961596611469 11.1587345531362
113.472988481216 11.0540347957006
112.984935625089 10.9467340055701
112.49740359988 10.837063197441
112.010854782064 10.7230162885097
111.525048843746 10.6058515968684
111.040681204834 10.4827324735085
110.55753677823 10.3549125690118
110.076139712796 10.2205423792743
109.596137895527 10.0813067732782
109.116033144777 9.94247640374278
108.632292625596 9.81618730381976


==> 29.txt <==
136.740979251377 70.7174685867803
136.245989769369 70.6468612419335
135.766963980483 70.5035633398063
135.286080327119 70.3675976211268
134.804164050994 70.2355012287165
134.320527280129 70.1097530901531
133.83502808272 69.9913536217668
133.347568902092 69.8812497822927
132.858119595125 69.7803052601905
132.366758474873 69.6890894615534
131.873519101685 69.6085572293418
131.378545643718 69.5394100592454
130.882065128841 69.4820537727529
130.384253766467 69.4375031686135
129.885443417075 69.4060502525038
129.385972272558 69.3879329881381
128.886192308627 69.3834493381975
128.386484384372 69.3925282035468
127.88721667104 69.4152830423877
127.388743525831 69.4511855330711
126.891369441726 69.4998214977674
126.395381806594 69.5608746267764
125.901017467809 69.6337728702251
125.408499095422 69.7181612742272
124.918388425574 69.8157432970124
124.430887583633 69.9254653827008
123.946157832759 70.0467627698262
123.464701021652 70.1805143205154
122.986761050811 70.3262724772014
122.512804153584 70.4845184271252
122.042907391905 70.6543528064022
121.577124540322 70.835096117801
121.115245435618 71.0255011282053
120.657074533274 71.2245936671561
120.201237897231 71.4288195498862
119.747290776317 71.6371772370523
119.294477081429 71.8479469893081
118.843090457698 72.061760206443
118.392556483588 72.2773409943523
117.943313004409 72.4956033845793
117.495118612765 72.7159977700481
117.04903163442 72.9406535048327
116.605260312925 73.1698427042444
116.165263450017 73.4062635272274
115.694572675987 73.5749354219419
115.20406154477 73.6718829394693
114.704594324521 73.6949593745783
114.2072335531 73.6436537736682
113.722995017816 73.5191023019092
113.225623478817 73.4679015080005
112.726165859056 73.4911844792476
112.228784300616 73.4400806763518
111.729331171021 73.463459881465
111.231939613764 73.4124535620461
110.732490362561 73.4359156993606
110.242070019554 73.5333213076538
109.742624352923 73.5568587034253
109.252218156924 73.6543356926497
108.752775815497 73.677943716428
108.262382980793 73.7754879412241
107.79192210791 73.9447999380578
107.301541133728 74.0424038073289
106.831100007075 74.2117707379096
106.34073002092 74.3094296622651
105.870307263903 74.4788475224397
105.379947349181 74.5765569077534
104.909541520855 74.7460218449597
104.469525840391 74.9834796884136
103.999134653221 75.1529850975878
103.559139376315 75.3904807105394
103.088761406241 75.5600229601899
102.648784645618 75.7975528918342
102.178419007377 75.9671294203837
101.738459310864 76.2046909965156
101.338664977285 76.504964990305
100.898719771669 76.7425533100699
100.498942634293 77.0428502048606
100.059010576635 77.2804628113929
99.6592490648042 77.5807805708427
99.2193289403312 77.8184153081973
98.8195818912447 78.1187522365331
98.4645931669343 78.4708644193102
98.0612589320258 78.7663664963427
97.7062865045573 79.1184951220255
97.3029649300841 79.4140145893705
96.9480069944936 79.7661578409136
96.5446977261952 80.0616940118139
96.1870093567811 80.4110635017182
95.7814116650941 80.7034510934216
95.419959570545 81.0489252619828
95.046285138886 81.3807254640096
94.6757052430104 81.7154946107789
94.3040623800721 82.049054988879
93.9333550131671 82.3836449954135
93.5626295349447 82.718206706096
93.1924604220558 83.0533772685564
92.8225000645909 83.3887725301679
92.4529793871268 83.7246496711075
92.0834934905411 84.0605608543969
91.7152239303761 84.3978064891784
91.3473566645927 84.7354831064923
90.9821248104811 85.076024295445
90.6199597775645 85.4198224093335
90.263966192763 85.7700751217227
89.8938981020524 86.1059144799139
89.559012270596 86.4771980831384
89.2156451570121 86.8398405234851
88.8861140578991 87.2153376585703
88.5607411389557 87.59397347765
88.2347338628224 87.9720107656914
87.9020822232762 88.344314487144
87.5615424107853 88.7094713919574
87.2115835653365 89.0656980240535
86.8518214149414 89.4120697203254
86.4820944812738 89.7478277990399
86.1036185156426 90.0736560092848
85.7138639037506 90.3861360009392
85.3133002544659 90.6846718197358
84.9028757602161 90.9694812180255
84.4897019981494 91.2498392364712
84.0641192147973 91.5118947604921
83.6310696728328 91.7609163728864
83.1896178186547 91.9949019786565
82.7408737057836 92.2145254626239
82.2860587191968 92.4211797359176
81.8253904375728 92.6144819252239
81.3602117509464 92.7965086215157
80.8727059171937 92.9075856215199
80.3741136279188 92.9450783903156
79.8754788068905 92.9081557542244
79.3878468021285 92.7976340709129
78.9220201562834 92.6159599620673
78.4883192930086 92.36715577885
78.0563209221932 92.1160305352703
77.6171147065022 91.8773336919525
77.1738766992372 91.6464958139113
76.7256316256722 91.4254533691621
76.2726553512149 91.2142901331555
75.8150572874593 91.013340437388
75.3529016750674 90.8230959525066
74.886290308372 90.6440474678321
74.4161095195596 90.4747237449926
73.9420063792941 90.3166278702424
73.4650963622423 90.1674150970425
72.9851695931176 90.0281559211127
72.5006253671953 89.9052266681135
72.0153510448634 89.7863610164123
71.5262820721293 89.683117164582
71.0375559782481 89.5795044681924
70.5480837308569 89.4794265390765
70.0585305574051 89.3798149746718
69.5687508256719 89.2813266513113
69.0790752312589 89.1823307498109
68.589367540544 89.0834996285037
68.0999818588708 88.9830708369324
67.610807052254 88.8816294627844
67.1220903925955 88.7779789292622
66.6337271290218 88.6726858115045
66.1460543348894 88.564194137292
65.6588987926998 88.4534237311013
65.1694621914067 88.352720694679
64.6805911995653 88.2497655596799
64.192435057055 88.1434366837366
63.705129418565 88.0332495463366
63.218496954343 87.9201524613939
62.7327562515881 87.8032493315266
62.2475762736851 87.6840791624941
61.7628315411362 87.5631588524591
61.278775793259 87.4394871606713
60.7948018298618 87.3155283679326
60.3113850747555 87.1893944186393
59.8278828218285 87.0636126170294
59.3445259207949 86.9372762776004
58.8607981826717 86.8123666438591
58.3768971918405 86.6881447561365
57.8922896573484 86.5666875110431
57.407265189534 86.4469392173528
56.9214822748415 86.3302875186586
56.4350702745709 86.2163130551653
55.9449844855043 86.1180934804247
55.4555215656026 86.018103617068
54.9648972804938 85.9238409139697
54.4738946263724 85.8317479833603
53.9819258472289 85.7448621213857
53.4893436952539 85.6616374620055
52.9959854151168 85.5831259348694
52.5018021388113 85.5099831558487
52.0068869703731 85.4420336483901
51.5111848302024 85.3800702093182
51.0148539052169 85.3234895252419
50.5178381013612 85.273246704297
50.0202430891941 85.2292197685416
49.5342486179766 85.1117065046951
49.0361920640624 85.0676650473146
48.5501921847075 84.9501741723876
48.0521332460226 84.9061595427603
47.5661277651506 84.7886917028552
47.0680664231607 84.7447042825054
46.5820555984933 84.6272586378544
46.0839917940466 84.5832988845947
45.5979749661343 84.4658780714261
45.0999088313255 84.4219451329761
44.613885843145 84.3045500259999
44.1158174714725 84.2606423055001
43.6297882200492 84.1432730587306
43.1317177705363 84.0993888704349
42.6456824100535 83.9820449162264
42.1824551547643 83.793841532547
41.6995331247278 83.6642794813623
41.2312993377048 83.4889024568944
40.7610031144276 83.3203563530932
40.2984784817395 83.1304327355283
39.8392062431103 82.9337701314549
39.386361432811 82.7222177810974
38.938836631484 82.4998835442237
38.4980319892334 82.2643295462328
38.0650282946576 82.0146222268779
37.673760224837 81.7033196218486
37.3330297774141 81.3373923947965
37.0501247987462 80.9251245387094
36.7166287532327 80.5525921621132
36.4120871935065 80.1560389377847
36.0776841859011 79.7843204624348
35.7572939909625 79.4004583111585
35.4181906174517 79.0330227642855
35.0850512047729 78.6605147583534
34.7392008226349 78.2994639850876
34.3947546093739 77.9374714536351
34.0410698595364 77.5842787911932
33.6861263172122 77.2325766167392
33.323889456355 76.888244373635
32.9588844996174 76.5469808093254
32.5876615521478 76.2123960952165
32.2127895935363 75.8819855778371
31.832267483961 75.5580348666479
31.4475449462223 75.2391333066017
31.0574276678609 74.9268101536826
30.6627120973227 74.6203482864782
30.2626433012385 74.3208742199231
29.8576204651307 74.0281495436283
29.4471120998427 73.743136934348
29.0310166624036 73.4663316414252
28.6094144860132 73.1979835195189
28.1815069698989 72.9397350486112
27.7477787459705 72.6914068971362
27.3068868695078 72.4558612325362
26.8581641249761 72.2353884676998
26.4025308750658 72.0296399630028
25.9386650531827 71.8430159813556
25.4657541233406 71.6806729918024
24.9832323507762 71.5496281473194
24.4899788193789 71.4677688181562


==> 3.txt <==
70.2577786650441 15.7430851345468
70.7196242203153 15.9346540590653
71.1778539494719 16.1343804119836
71.6278694795449 16.3522933007282
72.0676348209335 16.5902144048271
72.4973728928194 16.8458023758479
72.9140874660317 17.122115479785
73.3224770580451 17.4105907208643
73.7215653215862 17.7118025449472
74.1184150372107 18.0156628537607
74.5138123699765 18.3213985207242
74.9151539859668 18.6194290713009
75.3226801002683 18.9089645976762
75.7423757134565 19.1807284745875
76.1740629879738 19.4330102982781
76.6214644627807 19.6562409283932
77.0835857467838 19.8471437967002
77.56080244414 19.9963557272234
78.0498995965646 20.1002017070058
78.5455567482656 20.1659589807354
79.0449715464308 20.1901427390851
79.5352662291188 20.2881788689998
80.0346816510499 20.3123497496614
80.5249782956358 20.4103762977786
81.0243943946006 20.4345336512217
81.5218625952415 20.3842804770536
82.0212792013634 20.4084270893761
82.5187458351962 20.3581584564488
83.0181629997985 20.3822941737404
83.5156278622533 20.3320082690749
84.0150455347564 20.3561328631618
84.5125084350206 20.3058273732568
85.0123896573102 20.2949292228337
85.5051082126807 20.2099092514198
85.9957842804215 20.1162513624661
86.4779704832414 19.983977128889
86.9464568838325 19.8092759677612
87.4002069782668 19.5992500504264
87.8503889351071 19.3832395028674
88.2921232925399 19.1498127500146
88.7252531635374 18.9009850454812
89.1527445173114 18.6430222183856
89.5850604512925 18.3931088204922
90.0152516712516 18.1397221362865
90.4512178014582 17.8961737644686
90.8870713312678 17.6527058936196
91.325580649843 17.4139958096021
91.7651403163214 17.1772848171537
92.2077272020207 16.9462072356773
92.6458425704884 16.7069020140896
93.0944025958431 16.4866628038547
93.5378997149204 16.2574441522977
93.9923940496068 16.0494745160577
94.4728942613025 15.9112011581512
94.9685940983192 15.845766875642
95.4681441045776 15.8245581758231
95.9669757433762 15.791684879349
96.4641808589458 15.7388922782364
96.9590604215371 15.6675183434012
97.4518847069379 15.5835774036874
97.9431093910738 15.4912363226012
98.43314692112 15.3929820654063
98.9228087851638 15.2930512564788
99.4126390342968 15.1939534425956
99.9037846144564 15.1013563092069
100.39717901091 15.020908120196
100.893451227195 14.9599667126807
101.392338757724 14.9266316815862
101.892259170538 14.9355533322874
102.391795071015 14.9538374873944
102.891399851795 14.9677990231489
103.390915413777 14.9843300148773
103.890257344784 15.0059220937269
104.389432279345 15.0308188614015
104.888451166745 15.0586555760325
105.387538662515 15.0851296945754
105.886587099366 15.1123207477536
106.385649260097 15.1392482502619
106.884751599203 15.1654204082197
107.383901653956 15.1906495040827
107.883094536185 15.2149734543584
108.382301798998 15.2389462072596
108.881592472464 15.2611197983156
109.372277464183 15.3571834836502
109.869439170583 15.4103836180956
110.360156782626 15.5062807735838
110.858360300215 15.5486274979008
111.349008861392 15.6448768886877
111.84651016089 15.6948014548264
112.334246110672 15.8048633863219
112.830174251154 15.8685444159076
113.314195953091 15.9939356729848
113.807718938529 16.074154695086
114.288604955249 16.2110804579128
114.781243308714 16.2965641274412
115.259009133802 16.4440084763304
115.750255567937 16.5371585441189
116.225645467478 16.6920920632667
116.715612025403 16.791755513503
117.188958055508 16.9528254661533
117.677555588564 17.0589973230921
118.148143659648 17.2279554704617
118.63517277262 17.3411042875952
119.103086878786 17.5173324829926
119.588031688534 17.6391049005987
120.052852908876 17.8233364230951
120.539867832515 17.9365462366341
121.004690402845 18.1207743519077
121.491705948658 18.2339814430883
121.956529555989 18.4182067958926
122.443545669461 18.5314116709799
122.908370211254 18.7156347659675
123.395386790566 18.8288376433588
123.860212120196 19.0130586934791
124.347229105033 19.1262596650582
124.812059723656 19.3104673989767
125.244414438277 19.5616036834768
125.634721935966 19.8741098137293
125.974341372909 20.2410684517456
126.255753633125 20.6543566617592
126.56774441149 21.0450761854815
126.862935185101 21.448638319654
127.170945273342 21.8425034812471
127.473049387565 22.240822981337
127.778946550713 22.6361960100253
128.084739815536 23.0316199899225
128.392650941219 23.4254053568699
128.707170828631 23.8140129199232
129.018869154823 24.2048137268755
129.336642245904 24.5907513201825
129.651469625262 24.9790363607993
129.968898589737 25.3651927339999
130.274069588055 25.7612617230706
130.58976791708 26.1489917757572
130.900408434495 26.540669374042
131.216252396111 26.9281660949283
131.530374306684 27.31700944714
131.84725229359 27.7036195077604
132.163752875934 28.0905220103255
132.482886594545 28.4752698689583
132.80260984331 28.8595141170089
133.124149809861 29.2422447979581
133.447332131197 29.6235886316179
133.771938507845 30.0037185288674
134.098846642423 30.381878306984
134.429891048748 30.7564483703822
134.761518232769 31.1304638926233
135.098900497795 31.4993737593824
135.435756846902 31.8686853399504
135.776579400855 32.2343779527608
136.11830435763 32.5991902393116
136.463550808441 32.9607011017079
136.810706704652 33.3203561565894
137.161435764572 33.6765518321238
137.515097705212 34.0298245405106
137.872665987371 34.3791617889683
138.224394269378 34.7344189403339
138.597691180336 35.0670590061737
138.95427341718 35.4175573595369
139.332778787247 35.7442585784681
139.698228926785 36.0855006999035
140.079900522484 36.4084973108685
140.461279340413 36.7316049428568
140.855788028237 37.0387904171956
141.253486118248 37.3416308623834
141.662855009281 37.6287146017625
142.077937045896 37.907383360012
142.500728043775 38.1743061481941
142.934239183604 38.423440850836
143.376766292767 38.6561848947542
143.830286181483 38.8667074214244
144.293782772736 39.0542465504359
144.76833372859 39.2117311413963
145.252900089724 39.3350008736757
145.746878949416 39.4123630711225
146.246370877053 39.4348976454311
146.743676856909 39.3830638357649


==> 30.txt <==
45.9867321001271 12.2035315416351
46.3361912415031 12.5611322537048
46.7039583508515 12.899876009089
47.0718376445974 13.2381449403362
47.4438838432551 13.5718809367574
47.8201226060001 13.9008848242538
48.1990550314819 14.2267467618994
48.5822270718967 14.5476501404821
48.9682138099414 14.8651245710375
49.3574240677962 15.1786468697489
49.7491943219502 15.4889476823629
50.1439042960126 15.7955073182266
50.5407257003776 16.099309423961
50.9401140114248 16.3997361790358
51.3412394570969 16.6978212743084
51.7445877585744 16.9928977729997
52.1493827644075 17.2859702949642
52.5561646287951 17.5762848717348
52.9642580107261 17.8647390094571
53.374360384637 18.1503385169892
53.7855558328743 18.4343446572368
54.1988190033579 18.7153471374731
54.6130081242187 18.994962224078
55.0297567774821 19.270777161923
55.447600275679 19.5448978738662
55.868294134494 19.8146625432432
56.2904394889549 20.0821113550255
56.7158786486479 20.3443429773765
57.1430615637878 20.6036671291218
57.5736961267431 20.8572780200543
58.0065730477068 21.1069855846341
58.4432586676524 21.3500426668881
58.8825692804911 21.5882522151599
59.3261846799926 21.8184486347267
59.7732854887178 22.04173358535
60.1825049466926 22.3290302998842
60.6270853681572 22.5578276642666
61.0327932109642 22.8500623763608
61.4773842685417 23.078839103296
61.8831045496684 23.3710565227737
62.3277063931704 23.5998122021069
62.733439248411 23.8920122687637
63.1780520859574 24.1207466280665
63.5837974463465 24.4129292577355
63.941690509513 24.7620890601658
64.3474494255476 25.0542528810271
64.7053567596642 25.40339803885
65.1111290169944 25.6955433251134
65.4690503805672 26.0446740330178
65.8748356220511 26.3368012575186
66.2327707193849 26.6859179784487
66.6385682892728 26.9780281398855
66.9965164252194 27.3271314329963
67.2987078313466 27.7254784654623
67.6566635496471 28.074574019913
67.9588621981944 28.4729155017217
68.3168257631807 28.8220030298279
68.6248295945039 29.2158730951967
68.9878719121686 29.5596757889014
69.3650291253989 29.8879324715055
69.7776266111372 30.1703564883181
70.2275640965216 30.3884303908569
70.6401630337566 30.6708522725059
71.0901028068372 30.8889214687383
71.5118167720177 31.1575426434031
71.968724210496 31.3606080569607
72.4302624875368 31.5528213433788
72.9063454837679 31.7056120739274
73.3969679492203 31.8019944833322
73.896461206084 31.824499421818
74.3880695349633 31.9157204632754
74.8877718345095 31.9329719600863
75.3852470310874 31.9831557102759
75.8823877938334 32.0343041163738
76.3809897365096 32.071194820006
76.8807100939464 32.0879135916933
77.3807060222438 32.0858896812393
77.8803877774182 32.0686253356985
78.3771201817362 32.1256950794335
78.8771134277455 32.1230883958817
79.3719588904481 32.1946980141277
79.871795903307 32.2074632463535


==> 31.txt <==
36.154077348891 99.4012490800125
36.4611946464975 99.0066873427816
36.8234499717287 98.6620555251387
37.2328254210142 98.374981075942
37.6802603326899 98.1518174797423
38.1558518419053 97.9975037096696
38.649073913526 97.9154549891008
39.1490103958646 97.9074872215839
39.6475018673227 97.9462976849313
40.1466152855912 97.97606002192
40.6456508154138 98.0061407034685
41.1448653935692 98.0332388613879
41.6442175575506 98.0576249775993
42.1437536582095 98.0780769496018
42.6434473616416 98.0942798830279
43.1432796768212 98.1056207446063
43.643210210552 98.1115449998602
44.1431742331293 98.1120705910644
44.6431142536552 98.1066231955658
45.142954768309 98.0954359000453
45.6426301332043 98.0784026878824
46.14205500612 98.0550671729524
46.6411709156816 98.0260042064827
47.1398907930723 97.9907330991838
47.6381779879466 97.9499154213969
48.1359691339729 97.9034417407757
48.6331904659612 97.8512294187498
49.1298346258319 97.7938551050013
49.6257776158917 97.730659414172
50.1211045220337 97.6629143151618
50.6156388729208 97.5895413364217
51.1095225891867 97.5120147708309
51.6025673832422 97.4292674441084
52.0949423385752 97.3427081398052
52.5864385363097 97.2512455060477
53.0772644331698 97.1563254682838
53.5671955056807 97.0568513686562
54.0564440037851 96.9541319545582
54.5447875370732 96.847162722958
55.0324552900056 96.7372041422821
55.5192079670908 96.6232364013035
56.0052893021682 96.5064824996352
56.4904456309397 96.3859190736894
56.9749484272096 96.2627958210464
57.4565963607285 96.1285747860621
57.9383630536755 95.9951849823286
58.4188896327426 95.8573251985032
58.8988812772489 95.7176846116355
59.3779475764547 95.5748813341352
59.8563259193839 95.4298136997546
60.3339206508496 95.282186961585
60.8108000066338 95.1322759891783
61.2869275367932 94.9799977730038
61.7519079078046 94.7961684262643
62.219637843953 94.6197420558892
62.6854892738287 94.4385145550545
63.1510640249372 94.2566504804672
63.6156571291823 94.0722758444872
64.0798063108352 93.8868041625066
64.5432604112517 93.6995976751515
65.0063350012844 93.5114628984671
65.4689313325789 93.3221547180119
65.9313672704846 93.1324602549481
66.3935907061308 92.9422491586692
66.8561572567396 92.7528732974652
67.3192742306342 92.5648449882959
67.7828350222161 92.3779148896294
68.2476381635277 92.1940686821198
68.7136338232846 92.0132653765499
69.1791150695714 91.831167921763
69.6456152130318 91.651680154148
70.1142038045274 91.4776383594336
70.5854083633715 91.3107321186379
71.0591272793069 91.151090586072
71.5352530926142 90.998768238315
72.0148003158317 90.857321921125
72.4971675397696 90.7258822648734
72.9821834952254 90.6045581723009
73.4709137541634 90.4989989042146
73.9624127151052 90.4071902871383
74.456279036263 90.3291127531274
74.9526442540789 90.2689331983709
75.4507855275611 90.2258602909332
75.9497219156019 90.1933488022959
76.4494222155322 90.1760393832539
76.9494103000984 90.1725829605263
77.4493253287777 90.1738893642492
77.9492234457844 90.1730100950159
78.4490356050287 90.1593054196613
78.9484917817933 90.1366512702842
79.4462559874844 90.0894197381265
79.9418913022051 90.0234982939709
80.4323252871903 89.9261612062785
80.9168366774502 89.802675559503
81.3904653631486 89.6424385940011
81.852202948953 89.4506095020062
82.2955950200486 89.2195175537947
82.7174310473058 88.9510880877032
83.111874311577 88.643818624107
83.4700648371733 88.294963962571
83.7779836669476 87.9010274519199
84.02402403378 87.4657526432929
84.2027291131101 86.9987788999547
84.3101299698861 86.5104501011241
84.3438336414529 86.011587309983
84.3030774839786 85.5132511427296
84.1887490925792 85.0264976083329
84.0033716905613 84.562132216221
83.7510505439995 84.1304679529144
83.4373833880163 83.7410929370454
83.0693337078276 83.4026561583983
82.7555733571528 83.0133562026729
82.3874440364197 82.6750060885884
82.0735948697957 82.2857777750801
81.8209743659847 81.8542886185942
81.507041344236 81.4651278731339
81.2543320391447 81.0336907641212
81.0684417191828 80.5695304451217
80.8156512785699 80.1381408428434
80.6296787115969 79.6740135061804
80.5146412677348 79.1874270686248
80.3285954613324 78.723329057278
80.2134871954172 78.2367593861059
80.1718637647793 77.7384949129225
80.0566929760509 77.2519400274319
80.0150142990053 76.7536801765785


==> 32.txt <==
94.36433556446 16.1351972473992
93.8645362138155 16.1210343301945
93.372372016763 16.0328616271463
92.8987411515057 15.872631187254
92.4541312740019 15.6438909828444
92.0483877749666 15.3517057529571
91.6769131822817 15.0170318246996
91.2905517451559 14.6996600428709
90.8978353518062 14.3903303136949
90.5011289654214 14.0862411459525
90.098892571432 13.7894421966428
89.6914398935212 13.4998579865241
89.2807005008919 13.2150379023034
88.8676134337536 12.9336637175357
88.4537525080033 12.6534561084438
88.0398905766811 12.3732519394491
87.6273924733432 12.0910299394557
87.2167480715648 11.8061046288276
86.8091412303747 11.5168147393931
86.4045901209118 11.2232617882746
86.0033610902749 10.9251712324936
85.6047433996478 10.6236126224181
85.2052079093769 10.3232960405416
84.8068855165964 10.0213649838319
84.4064102403172 9.72227963764393
84.0047993436253 9.42473353425369
83.6028853429879 9.1275994876875
83.1945829539288 8.83910894613871
82.7837704708714 8.55437150610909
82.3717963634478 8.27134700938401
81.9535807081683 7.99741851478808
81.5258050844133 7.73855947224078
81.0920019630007 7.49002358953926
80.650375992561 7.25557426871201
80.2484294020368 6.95818745451126
79.8068017427632 6.72374132306604
79.3913991765022 6.44545961550881
78.9392992917501 6.23190472725165
78.5106656858138 5.97446886625062
78.0691338376119 5.73984221430291
77.6221108171731 5.51595934829119
77.1701610864869 5.30224643959292
76.711561507669 5.10303184303171
76.2477902450445 4.91623241666376
75.7751400228209 4.7531319547046
75.2976958016602 4.60464963842431
74.8154170861361 4.47271301197564
74.3292261625243 4.35601521815181
73.8393803313469 4.25576020800556
73.3466281177876 4.17093529345936
72.8555014861742 4.07803089846078
72.3582996834811 4.02520715298792
71.8623447761308 3.96289457221177
71.3624878141944 3.97485486631741
70.8648710066271 4.02361434242486
70.368964745862 4.08746545144327
69.8752759848686 4.16665790666791
69.3830731521143 4.25461463419834
68.892828882476 4.35290280293951
68.4035968370602 4.45594470202969
67.9153400044434 4.56350841399898
67.4266195186418 4.66887038502283
66.9365864760152 4.7681266973039
66.443624915591 4.85172637930288
65.9469041018663 4.90889668579847
65.4472431574781 4.92730704003429
64.9476128765438 4.90808170326152
64.4561951858606 4.8158392608506
63.9838997068002 4.65171434657291
63.5411786312315 4.41933951063851
63.137829403112 4.12385789391016
62.7827780670614 3.77180887153985
62.4792417060952 3.37448570743229
62.2204836775242 2.94664893067933
61.9804901468021 2.50801110361815
61.7331093950952 2.07349668289415
61.4619178507958 1.65343104194755
61.157912023505 1.25646698865309
60.8159704369831 0.891671222080618
60.4396775361884 0.562424095473811
60.0281019619224 0.278512894892389
59.5866229339698 0.0437869288000445
59.1346060192645 -0.16994354825327
58.6558834781915 -0.31425121832689
58.1643586800343 -0.405921222683478
57.6657768590153 -0.443553477297693
57.1658998580171 -0.454643853184675
56.667228165017 -0.418221495401496
56.1750783628111 -0.329968613367235
55.6933464263617 -0.196049379152812
55.2254791297811 -0.0196969648560024
54.7737611475747 0.194664550399119
54.3391168744908 0.441817035355337
53.9232686694481 0.719432394856562
53.5271571611056 1.02454818268516
53.1502681494347 1.35311280807508
52.7920743249984 1.70196403479955
52.4500561375079 2.06668795768017
52.1216112774163 2.44368129742502
51.804190129971 2.83000220531541
51.4937792819231 3.22197814458707
51.1873945196791 3.61703997761148
50.8811141373261 4.0121495222938
50.5674591850444 4.40153437441418
50.2430438236749 4.78200080311964
49.8997068611386 5.14548358061977
49.5379400988914 5.49062824172935
49.1540689938692 5.81100767618411
48.7508405112316 6.10665407764365
48.336824379247 6.38699435134047
47.923187672631 6.66776326393274
47.5203439451202 6.96393368639448
47.1394812787238 7.2878837074344
46.7914864564316 7.64690958528539
46.4865087376598 8.04312746249487
46.2374475214532 8.47668085119147
46.0464894562956 8.93877934007669
45.9094681316499 9.41963811108217
45.8226461624442 9.91204233285058
45.7819222327322 10.4103811322494
45.7815493510905 10.9103809676406
45.8171421154523 11.4091125007805
45.8831556527373 11.9047355644687
45.9752479821584 12.3961813629389
45.9934075545497 12.8958515114772
45.9372321907285 13.3926858177765
45.8079649345603 13.8756868287966
45.6084662444015 14.3341628874878
45.3431513459841 14.7579646915919
45.0702845990058 15.1769035856806
44.8524192050648 15.6269421280755
44.6688735168386 16.0920346015443
44.5388144666676 16.5748230263187
44.4450661830073 17.0659556498574
44.39305079392 17.5632426735937
44.3835356990561 18.0631521071651
44.4165993791764 18.5620576843876
44.4947023991538 19.0559199021095
44.6182336358397 19.5404197172724
44.7906911604769 20.0097366984281
45.0126603272365 20.457765369136
45.2871359395693 20.8756925533419
45.6159869374886 21.2523317090886
45.9970882386673 21.5760009843083


==> 33.txt <==
26.916467273831 16.4482617088608
27.3969924005676 16.3100747633483
27.8626358115652 16.1279314862552
28.3501515889951 16.0168981148004
28.8240935216576 15.857590095676
29.3164273390443 15.7703696548221
29.7978348134407 15.6352887089462
30.2802111450802 15.5043572026657
30.7659916382285 15.3860199739385
31.2550795609891 15.282130413796
31.747020184973 15.1927188055636
32.2413097950127 15.1173677798211
32.7373609029699 15.054678293086
33.2347356414897 15.0037401749592
33.7329080428679 14.9619393358125
34.2316306261674 14.9276787540698
34.7305768875236 14.8974939643307
35.2296157054508 14.8691081539817
35.7285969843834 14.8397737003016
36.2273238610575 14.8061439980901
36.7256317166757 14.7665967621261
37.2232904986526 14.7193385489345
37.7200920173546 14.6637078189614
38.2159003024223 14.5998609659787
38.7106245419067 14.5281466963288
39.2043401577159 14.4499236794182
39.6970923002864 14.3659046501923
40.1890458054902 14.277411490216
40.680462261588 14.1860580409926
41.1713285093554 14.0917933371785
41.6617625941149 13.9953333178089
42.15165338124 13.8961403431754
42.6510070527176 13.8707253733364
43.1438997443769 13.7867206378677
43.6327738745189 13.6818297662704
44.1318000052479 13.6506381582511
44.6233832110752 13.5592818144647
45.1230801790691 13.5418771882363
45.6146456913755 13.4504260576397
46.1143393529065 13.4329255477032
46.6058868604955 13.34137752527
47.1055770862061 13.323778975961
47.5971061484408 13.232132055685
48.0967928171405 13.2144334216561
48.5883028885489 13.1226847341758
49.0879859240633 13.1048833536046
49.5794767416347 13.0130313649845
50.0791560014149 12.9951253319288
50.5706272388031 12.9031686369893
51.0703026993812 12.8851564570736
51.5617540972597 12.7930938210175
52.0614256555954 12.7749742106416
52.5528570616934 12.682804876382
53.0525241393982 12.6645613203698
53.5439519219401 12.5723727112118
54.0162591419118 12.4082816538322
54.507683460231 12.3160745975053
54.9799853432251 12.1519680966732
55.4714065588597 12.0597444520015
55.9437036453769 11.895624190414
56.4351220592101 11.8033858051135
56.9074148610759 11.6392531681021
57.3988308429813 11.5470015935603
57.8711197179872 11.3828576923675
58.313826328705 11.1504553129844
58.7861112023748 10.9862999909652
59.228812728862 10.7538879078749
59.701093988471 10.5897222051832
60.1437909157305 10.3573014037144
60.5471037368244 10.0617700841931
60.9897960878738 9.82934062715919
61.4107353523008 9.55950698611384
61.8611854258171 9.3424937286028
62.3388468438975 9.19471148254247
62.8331470493635 9.11942991072153
63.3331457847363 9.11831420964199
63.8313775910511 9.16032703697424
64.3263335363199 9.23116927167464
64.8216156520804 9.29929084897214
65.3206981118578 9.32956849969863
65.8197216605136 9.29833512474038
66.3102161150134 9.20130320620389
66.7874520537297 9.0521527817971
67.281534273439 8.97545351497805
67.78151621695 8.97120343059212
68.2814106799987 8.96410635362675
68.7797497154406 8.92338525972011
69.273138526272 8.84234496912255
69.7602566794594 8.72958031123431
70.2414770386626 8.59383453469516
70.7181811425006 8.44299291105192
71.1916761670125 8.28236142175911
71.6622395164123 8.11334270463339
72.130375621068 7.93780636728559
72.5968421994334 7.75796163649957
73.0611802591894 7.57266218810332
73.5479236460828 7.45829058488773
74.0123107124078 7.27296753869641
74.4990534172179 7.15859304551589
74.9634389430057 6.97326615088925
75.4501809423258 6.85888855223303
75.9145648120454 6.67355732692555
76.4013060155045 6.55917644118734
76.8656878898153 6.37384035105865
77.3524282794066 6.25945588425436
77.8168079466799 6.07411421726422
78.3035474496212 5.95972593218366
78.7679245519822 5.77437784743281
79.2394267316837 5.60798758151207
79.7030501801369 5.42076225432742
80.1587540303935 5.21500997193342
80.6085988177722 4.99674487452172
81.0545543977871 4.77084721640646
81.497724185417 4.53962687206809
81.9395832929136 4.30598500361718
82.389959057572 4.08881763932693
82.8373907114807 3.86597211870897
83.284606324803 3.64279423720168
83.7312806400737 3.41854216646301
84.1778366937082 3.19406706257593
84.6248514374933 2.97051281680971
85.0718652117401 2.74696806102454
85.5193372113668 2.52434786313927
85.9671211614038 2.30236531419234
86.4121102151183 2.0747558894325
86.8588164243876 1.85060058977548
87.3063727447348 1.62818543885633
87.744931937264 1.38804833480434
88.1899109452354 1.16014521878823
88.6310191942585 0.925125960871238
89.0788647211717 0.70289664765203
89.53044895014 0.488677949106998
90.0089983466428 0.343797097596797
90.4879423939183 0.200990414601158
90.9713570740369 0.073278893503124
91.4574681933728 -0.0433394623280023
91.9459317769486 -0.149585520290097
92.4133239140872 -0.327193402121776
92.901898322163 -0.433471486070614
93.3981273851836 -0.494763352638333
93.8797633538533 -0.629027314859693
94.375991488716 -0.690326882920452
94.8576254135841 -0.824597999447876
95.3538526316007 -0.885905190224428
95.835484686955 -1.02018311801044
96.3317147302586 -1.08146709946427
96.8133432068271 -1.21575782549599
97.309571411854 -1.2770565232031
97.8076910734947 -1.31947927776751
98.3052867491995 -1.36378035439947
98.803722059454 -1.3986380105105
99.3022587819682 -1.4307484618387
99.8012262993158 -1.45607569616688
100.300354923278 -1.4773151768241
100.799715349043 -1.4927330018415
101.299192384949 -1.50327794777446
101.79876096268 -1.50838154847813
102.298352466042 -1.50834823990159
102.797917091928 -1.50308777013704
103.297399567304 -1.49260593534457
103.796673327702 -1.51954464752717
104.296394973219 -1.52957515476055
104.795866370917 -1.53769702517137
105.295516497889 -1.53475487456314
105.795011512626 -1.52640857766536
106.294330946657 -1.50923322037469
106.793342440038 -1.48537408308177
107.291929900482 -1.45357256470414
107.790000752211 -1.4146615781251
108.287436607109 -1.36827651412382
108.784141703114 -1.31465740753122
109.280011697558 -1.25379773501786
109.774944644396 -1.18573868507088
110.268849491629 -1.11059500541369
110.761616361556 -1.02831440970405
111.253160909509 -0.93903650323107
111.743376406874 -0.842730386004042
112.232165896898 -0.7394399140149
112.719684983903 -0.630392433000241
113.203401296381 -0.504492989801785
113.686681695409 -0.378126949173109
114.167115193083 -0.240873267841466
114.64604555936 -0.0988335368437699
115.122235211407 0.052353894659609
115.596081906898 0.210608900900464
116.06679666557 0.378059063308978
116.534246499176 0.554395973543099
116.997692016905 0.741085460326216
117.456571946885 0.938769728370315
117.909890996566 1.14899526692758
118.356505865598 1.37322103294923
118.7947379037 1.61359834639425
119.222322732577 1.87269006685119
119.635789850591 2.15383945582293
120.029813789124 2.46164640807474
120.395936775314 2.80216654943259
120.718249208648 3.18441606449862


==> 34.txt <==
38.3754294836958 66.4433119593068
37.9068420464569 66.2688820030761
37.4274696591849 66.1267479618989
36.9425708920258 66.0047921834838
36.4541418578671 65.8979321508677
35.9634612731657 65.8025174568342
35.4717353332695 65.7132059360908
34.9793236080598 65.6279070680214
34.4867945372812 65.5433925181739
33.9941500135835 65.4595680859387
33.5017732782692 65.3741770190818
33.0096479586327 65.2873606381973
32.5176482428665 65.1998506733746
32.025397633421 65.1137718243076
31.5328382562499 65.0294906804853
31.0402284849776 64.9455437573255
30.548411321094 64.8569542128751
30.0582379914966 64.7593623800017
29.571256560377 64.6461510833517
29.0894073059851 64.5126546683454
28.6144632331776 64.3563596995314
28.1497801520997 64.1717800719935
27.698500923916 63.9564963590228
27.26320112356 63.7105002460665
26.8471811436571 63.4331424388132
26.4520128074525 63.1268060566312
26.0794339183376 62.793361950369
25.6614858384015 62.5189181721712
25.2888927551579 62.1854899549536
24.870934874193 61.911061111242
24.498328443127 61.5776477408671
24.0803614453124 61.3032328141471
23.7077426700631 60.9698333120722
23.2897671547113 60.6954312326432
22.9171370063313 60.3620443973734
22.4991534321683 60.0876545779336
22.1265126609298 59.7542796313392
21.7085214466144 59.4799015428945
21.3358706975491 59.1465377392444
20.9178720118127 58.8721709743014
20.5452117625522 58.5388177581901
20.1272058679231 58.2644620395776
19.7545365131488 57.9311190206414
19.3374999912367 57.6552920469483
18.966007386023 57.3206381291784
18.5656605336844 57.0211011722616
18.2141907390018 56.6654763720058
17.8187836736808 56.3594481712269
17.4731620675863 55.9981370432354
17.0909923734099 55.6757299544753
16.7397274677982 55.3199028423673
16.3829961699383 54.9697784917761


==> 4.txt <==
93.9612776431777 47.4881811188816
94.1479678828137 47.9520202667735
94.2988859485522 48.4287001938752
94.469752487518 48.8985987143179
94.6486196270355 49.3653579301827
94.8290650024574 49.8314333958157
95.0040866505093 50.2996080958435
95.168826576092 50.7715934281714
95.3173706588111 51.2490184823232
95.4420310915274 51.7332288970126
95.5404063127879 52.2234556894224
95.6111589067015 52.7184245031552
95.714080471504 53.207716994968
95.7908118736646 53.7017942072217
95.897432769288 54.1902939278019
95.9898956982315 54.6816701518923
96.0827285125479 55.1727666024837
96.2301163501742 55.650549870786
96.4032909764421 56.119602718067
96.6138552054756 56.573103267727
96.8617618038709 57.0073178527549
97.0424892926892 57.4735126169521
97.2863387129832 57.9100185932785
97.4627111677694 58.3778783238318
97.7067452851371 58.8142810332473
97.8833130351878 59.2820671408528
98.1275282230852 59.7183686065087
98.4339051942579 60.1135055180826
98.678242841151 60.5497384313093
98.9847339369962 60.9447867727539
99.2291958863625 61.3809500341454
99.5357981193848 61.7759121259371
99.8976741667644 62.1209421466921
100.204342207614 62.5158531487134
100.566279689396 62.8608187820086
100.975454534363 63.1481791512136
101.337448195419 63.4930858032457
101.746669094235 63.7803805611904
102.108715799862 64.1252314919849
102.517976246698 64.4124698507009
102.965372382002 64.6357112669746
103.374672995162 64.9228923875824
103.822094147306 65.1460836486906


==> 5.txt <==
79.3219271593574 7.67494427163332
78.8251605626571 7.61817332616756
78.342315949277 7.48832318283203
77.8840820474324 7.28826892928287
77.4606025559582 7.0224398109037
77.0023605626246 6.82240407776705
76.5788701017097 6.55659244272167
76.120620177229 6.35657499448893
75.6971190941238 6.09078030215849
75.2388611164772 5.89078132353616
74.8153494181174 5.62500347910718
74.3570830656904 5.42502362883884
73.9335604955714 5.15926309939871
73.4752853722569 4.95930338317191
73.051751468234 4.69356097823299
72.5934670069729 4.49362250560171
72.1699210810222 4.22789919391082
71.7116268287853 4.02798318850108
71.2880682411611 3.76228010479368
70.8297637515931 3.56238769988591
70.4061917780088 3.29670590673123
69.9478765317077 3.09683817962607
69.5242906291322 2.83117870541663
69.0659640396747 2.63133686173721
68.6423633734681 2.36570082854879
68.1840250440732 2.16588606177382
67.7604089298037 1.90027465284955
67.3020583245441 1.70048792215663
66.8784261119205 1.43490230211397
66.4200626874701 1.23514496213789
65.9964136438292 0.969586125688785
65.5380369589515 0.769859284599729
65.1143704891183 0.504328234389366
64.6559801238129 0.304632892261381
64.1730243489273 0.17519686198737
63.714620986951 -0.0244687889936528
63.2316565423061 -0.153872570383474
62.7732399327452 -0.353507813327691
62.2902667375521 -0.482878873179482
61.8318366456806 -0.682483212385261
61.348854637128 -0.81182127155997
60.8904109527238 -1.01139433552268
60.4074200581227 -1.14069937687718
59.948962711517 -1.34024103199828
59.4659629340494 -1.46951285178262
59.0074919126512 -1.6690230392576
58.5244834154597 -1.79826228333421
58.0659988313718 -1.99774126134215
57.5829817792312 -2.12694870632755
57.1244838759223 -2.32639715158315
56.6414586500941 -2.45557386092144
56.1829478804687 -2.6549926964955
55.6999147553604 -2.78413990256231
55.2413855066072 -2.9835162872945
54.7583507208479 -3.1126572424179
54.2998189199617 -3.31202768092173
53.8759375505324 -3.57721548216687
53.4174031714358 -3.77658011594053
52.9935184993933 -4.04176260967315
52.5349816348853 -4.24112140961611
52.1110937043852 -4.50629869336497
51.6525542396224 -4.70565161781675
51.2286630477702 -4.9708237159904
50.7701210061568 -5.17017052659808
50.3462265050167 -5.43533733186207
49.9045489761906 -5.66968951085913
49.4494408000288 -5.87675611261826
48.9827976103347 -6.05632258018625
48.5088256745353 -6.21554129237006
48.0260071468855 -6.34548849402383
47.5344810561167 -6.43715161998817
47.0398758386007 -6.51040234088174
46.5425906302601 -6.56243484034611
46.0433828763076 -6.59057069644891
45.5433907290519 -6.5933722049508
45.0439468806295 -6.56979535635205
44.5463931094768 -6.52039644469923
44.0519262917224 -6.44621703623443
43.5615401555568 -6.34863930964614
43.0760032223883 -6.2292495351563
42.5958499726212 -6.08977604648511
42.1215571574518 -5.93151581489788
41.6531625720611 -5.75656857943334
41.1966796357192 -5.5525506140706
40.7445233669311 -5.33911511805091
40.3000594559572 -5.11009140585424
39.8633925108683 -4.8665302998821
39.4347389374525 -4.60912759098577
39.0145985072464 -4.33805193210534
38.6035631754081 -4.05335916041466
38.2022347430796 -3.75513856433723
37.8114281001106 -3.44325691624981
37.4315436428015 -3.11816028682069
37.0639342693676 -2.7792452835056
36.7093442401922 -2.42673159625792
36.3690363665984 -2.06041132610062
36.0441113031336 -1.68038018435422
35.7354872556476 -1.28699589091486
35.4435054413919 -0.881106018918335
35.1697085546917 -0.462733850794644
34.9141071005868 -0.0330038036890904
34.6784543564286 0.407981194958954
34.4644785592769 0.859881991848727
34.2696795147962 1.32037449598097
34.0974861998424 1.78978844010975
33.9459172669361 2.26626182999581
33.8185070629404 2.7497560535852
33.7131979966797 3.23854029067542
33.6318308117321 3.7318752716451
33.5763822195264 4.22879122151222
33.549502798008 4.72806819815949
33.5539195634547 5.2280486762241
33.5930630421176 5.72651407385399
33.6708317896753 6.22042903937438
33.79188917675 6.70555285038208
33.9622489185713 7.17563534864758
34.1852479655487 7.62315236389639
34.4637539282809 8.03840459300896
34.8007451022861 8.40777832594856
35.1888153550773 8.72305831177097
35.6193732845468 8.97726270954046
36.0828863397008 9.16476112192421
36.5690916039029 9.28139907798318


==> 6.txt <==
142.520173101636 9.72265356437403
142.053703031146 9.90266931201415
141.565683002099 10.0114646731374
141.066921256206 10.0466320692081
140.56846323985 10.0073938133794
140.081347201114 9.89461985847612
139.616359820555 9.71080822941973
139.183797803748 9.4600292882078
138.756330899832 9.2008467321964
138.316517061903 8.96301528311935
137.86964489559 8.7387269840395
137.418134374276 8.52414050115992
136.960506863496 8.32270384952479
136.500251415331 8.12776229466954
136.038862793428 7.93561959208839
135.574479841597 7.75069432599231
135.109885361275 7.56646067296136
134.643011866029 7.38797735489721
134.176089563851 7.20972338257555
133.708579005937 7.0330064396614
133.240032408681 6.85903567669064
132.77006714911 6.68890962827445
132.298444468001 6.52341140127266
131.825016228146 6.36313240513713
131.349714475985 6.20848379457922
130.872619748901 6.05946134538947
130.393839245773 5.91595499043162
129.913407418858 5.77807531777843
129.431701395649 5.64476245684111
128.948405106064 5.51728109827545
128.463965021298 5.39428093295585
127.97812145857 5.27689608189477
127.491270199411 5.16382620548031
127.003191556103 5.05612862505712
126.514220508156 4.95261773931382
126.024192994252 4.85418711660575
125.533433354223 4.75953945068247
125.041814091523 4.66942872073615
124.54961787562 4.58258483003899
124.056719592635 4.49978367550526
123.563335086834 4.41997893534797
123.069347706635 4.34395857637525
122.574915907214 4.27092189801532
122.079972128249 4.20141383880921
121.584089650663 4.13869017884094
121.08782388686 4.07937185296926
120.591228581898 4.02290873030772
120.094279578466 3.96962770391247
119.597082055947 3.91876023766785
119.099604962748 3.87068092233593
118.601923840512 3.8247937340873
118.104008289539 3.78149899512584
117.605916905041 3.7403043551832
117.109750989206 3.67850351207087
116.613598573302 3.6176794669547
116.117224717397 3.55865082968804
115.620765521206 3.50034937075801
115.124111166779 3.44369263678886
114.627455965595 3.38704676212159
114.130700700503 3.33125507753704
113.634060725181 3.2744210804581
113.137507398793 3.21681310769003
112.641271349471 3.15645183027606
112.145411839697 3.09303022889313
111.650245371197 3.02423992847254
111.156099673558 2.94828913546869
110.66314391414 2.86491555553214
110.171843059296 2.77207392777036
109.682206265901 2.67090340732043
109.182957361357 2.64350749022916
108.685170130692 2.6904953356394
108.199865343437 2.81082512557999
107.732261741594 2.98787562981844
107.2565728112 3.14188879985435
106.776585151083 3.28193104133558
106.29223494408 3.4060474378763
105.80379061918 3.5129218196223
105.312101632262 3.60370671278062
104.818079453727 3.68079172222066
104.322439458486 3.74667775259371
103.825899301242 3.80514234380034
103.328909527133 3.85933997079224
102.831680925173 3.9112038621358
102.336889174137 3.98318393715614
101.842666561422 4.05855494744468
101.348818975395 4.13632013271251
100.856213981296 4.22194974786263
100.364537559812 4.31256302460253
99.8748062490252 4.41337609394329
99.3866137768293 4.5213378883484
98.9009053521552 4.64002794477317
98.417486406441 4.76772350546059
97.9373450192984 4.90723788810378
97.4606081102301 5.05797587815387
96.9881520357827 5.2216379524576
96.5202008146273 5.39776757452202
96.058538380913 5.58977753853333
95.6051299821144 5.80053999596661
95.1603663646633 6.02898103404567
94.7281147633213 6.28029470120592
94.3108111050883 6.55571743483584
93.9137106216534 6.85954501540455
93.5430590699933 7.19513022017149
93.2077414038673 7.56602381548126
92.9184679090481 7.97384831407846
92.6918810813455 8.41955947982628
92.5339275018329 8.89395451082654
92.448103831608 9.38653376353859
92.4363107480959 9.8863946711816
92.4988103248494 10.3824731066208
92.6342202608751 10.8637881321781
92.8395442516745 11.3196851138654
93.1102380601104 11.7400716777056
93.4403100622908 12.1156412277422
93.8204692262072 12.4404165910092
94.1952118595542 12.7713559379079
94.5721318061796 13.0997250018614
94.9501800652256 13.4267782990704
95.3275930073602 13.7545586019861
95.6522796213947 14.1347935353455
96.0252806644172 14.4677653223792
96.3447557553978 14.852389387954
96.7091579699745 15.1947503756255
97.0187356965594 15.587384542846
97.3687184188032 15.9444728966456
97.6618506019631 16.3495328043184
97.9902130531595 16.7265978712758
98.2589995427558 17.1482064796968
98.5790188492439 17.5323778461035
98.8384991340898 17.9597769013633
99.0316966164199 18.4209435738444
99.2911832330268 18.8483388093592
99.4843904607337 19.3095014413347
99.6070382985413 19.7942255527651
99.6564118948534 20.2917818235765
99.6314182357706 20.7911567315876
99.5349516799572 21.2817626506918
99.4292241213605 21.7704517824277
99.3109545561303 22.2562627697367
99.1848599726885 22.7400701252071
99.0523864998657 23.2221467276074
98.9105224654985 23.7015956957028
98.763758119854 24.1794945161185
98.6093839667804 24.6550264343301
98.4522805700601 25.1296040273602
98.29594499898 25.6044238893146
98.1400607602919 26.0793894747099
97.9697449000244 26.5494878647902
97.7996904266461 27.0195620045616
97.6301220228621 27.4898090413245
97.4611532485194 27.9602685015029
97.2939593727396 28.4313613887742
97.1293308073482 28.903356808983
96.9690295394228 29.3768492744674
96.8130743062019 29.8517861703523
96.6637342545904 30.328867757226
96.5214842715798 30.8081122427211
96.3880141259983 31.2898990401571
96.263524564113 31.7740802903474
96.1493573941973 32.260819160965
96.0671398355316 32.7540131521404
95.9126512283124 33.2295479097258
95.6893124401273 33.6768954212299
95.4205985215947 34.0985503244665
95.1582278974342 34.5240634845382
94.899602054409 34.9518138840293
94.6445953475611 35.3817228238156
94.3920098510584 35.8130399067405
94.1408005667727 36.2451466765127
93.8882633440136 36.6764714226436
93.6333764067566 37.1064111839742
93.3740330460741 37.5336940963539
93.1086205094863 37.957256187325
92.8349643119123 38.3755874262095
92.550404899476 38.7866683483581
92.254177228393 39.1894602413269
91.9427970767356 39.5806665841908
91.6160856246143 39.9591631300934
91.2664630473363 40.3166040814476
90.8925980663858 40.6486055543918
90.4996232669342 40.9577508208338
90.0903609617074 41.2449865270578
89.6642624118294 41.5065969716631
89.2241578047043 41.7438898728951
88.7711663282138 41.9555470370034
88.3079117360634 42.1436831156593
87.836139715743 42.3093066760471
87.3583034568376 42.4565226863698
86.8757579252252 42.5874800837033
86.3899866597551 42.7058268596469
85.9019901136176 42.8143278794276
85.4124975290137 42.915633849521
84.9220263803888 43.0119475536143
84.4309589592173 43.1050916737926
83.939644646655 43.1968810362569
83.4483635489584 43.2888391545439
82.957360457722 43.3822857475795
82.4669085020449 43.4786191312781
81.978096507975 43.5832644693406
81.490065612736 43.6912301021956
81.0035524384904 43.8060125533841
80.5188925384327 43.9284504853786
80.0366375238226 44.0601641954486
79.5575738155933 44.2032247849029
79.0822822889926 44.3584406289606
78.6123059902742 44.5290931163181
78.1484146427309 44.7156535964219
77.693291870578 44.9226879946563
77.2591784459703 45.1707716826014
76.8384336570832 45.4409083283802
76.4364481728301 45.7382425898168
76.0622414577566 46.0698588159359
75.7292712440422 46.4428612477637
75.3867268865744 46.8070911114719
75.1020218092881 47.2181178562036


==> 7.txt <==
47.2464542401646 89.8223312067846
46.8692598251603 89.4941172725691
46.5449321683308 89.1135760831301
46.2806490871581 88.6891300183607
46.0822594347975 88.2301729991155
45.9541537162078 87.7468626206209
45.899166986578 87.2498953518423
45.8628690785814 86.7512146263149
45.8279805123283 86.2524801776575
45.7910452096109 85.7538908089749
45.7508178934194 85.2555494736811
45.7051207716569 84.7576606992523
45.6525173426573 84.2604362297223
45.5912472221745 83.7642044450909
45.5199721345228 83.2693106611821
45.4375192064785 82.7761560077756
45.3427107774895 82.2852269104346
45.2349988100222 81.7969666033494
45.1134528918042 81.3119649980391
44.9777447933478 80.8307339915029
44.8272336919021 80.3539254256869
44.6612898856124 79.8822659508058
44.4798423112669 79.4163509723811
44.2825056444524 78.9569401944793
44.069135368646 78.5047531473492
43.8393528168935 78.0606811382898
43.5929795310065 77.6255947006317
43.3299745397524 77.2003554583875
43.0503674144762 76.785843830817
42.7550891458318 76.3823456786191
42.444645218141 75.9903959606921
42.1199162903078 75.6101971472494
41.7817283451401 75.2419188271509
41.4311327493922 74.8854322131936
41.0688989992743 74.5407777572211
40.6960085779103 74.2076820468822
40.3136650267831 73.8854811506575
39.9226337686025 73.5738811408204
39.5241287844322 73.2718979925511
39.1186415946446 72.9793571378599
38.707319371409 72.6950789871143
38.29070890453 72.4186088281304
37.8698998677586 72.148593896353
37.4453827168919 71.8844680668006
37.0171929250202 71.6263369520455
36.5868064047211 71.3719454650434
36.1549969233646 71.1199980572045
35.7221727839341 70.8698044670446
35.2894547518591 70.6194349246059
34.8570794985092 70.3684713102797
34.4262365224405 70.1148676054632
33.9970154059875 69.8585248074505
33.5700068914712 69.5984951272017
33.1762664623161 69.2903255986313
32.7803382701071 68.9852167558
32.3863149946382 68.6776543415098
31.9917667603359 68.3707774340315
31.5954906581964 68.0661203776291
31.1965491114254 67.764942105758
30.7927874374095 67.4701798800018
30.3833988882511 67.1832354847879
29.9665397795185 66.9071404285787
29.5421549907927 66.6427589602511
29.1094141762653 66.392288609745
28.6688369501723 66.1558742775618
28.2205578270808 65.9344113301713
27.7648991537718 65.7285589365665
27.3028687514819 65.5374361587909
26.8346793419738 65.3619406250592
26.3607164192578 65.2026950729413
25.8883703298547 65.0392120579086
25.4093759501284 64.8958092165791
24.9281173939827 64.760631686032
24.4451959307497 64.6316515723332
23.9585862080333 64.516712421164
23.4734972694487 64.3961794683064
22.9805764918833 64.3123398466031
22.4911911660656 64.2098606626582
21.9966139129471 64.1364212489754
21.502143230739 64.0636406820961
21.0050935729768 64.0094038401382
20.5074174186967 63.962814618768
20.0084107671192 63.9313131738983
19.5087115880365 63.9141566356772
19.0088104494541 63.9089427741666
18.5089129566639 63.9172245375791
18.009434610923 63.9396946839794
17.5108196063506 63.97682631755
17.0122709798647 64.0119574765871
16.519367620709 64.0958997651183
16.0230485646438 64.1564586550518
15.5359279475599 64.2692128406984
15.0484133273913 64.3792520006601
14.5723890928007 64.5322256164783
14.100302547514 64.6966845805761
13.644177302275 64.9015009084441
13.1990541353494 65.1292405852217
12.7645074694983 65.3765646693385
12.3714794910484 65.6856423544042
12.0140069310523 66.0352325940466
11.7123761756759 66.4340043223023


==> 8.txt <==
0.471105091939639 64.7243214068535
0.970216145445925 64.7541226373028
1.45938177290228 64.8576457050595
1.92777405206759 65.0325990576044
2.37838868390931 65.2492703105852
2.83639389073186 65.4498474807565
3.29391987151055 65.6513001437351
3.75302139431538 65.8491781508192
4.21339332021386 66.0440766547821
4.67482204784805 66.2364582292766
5.1374257427355 66.4260083865564
5.60109924213636 66.6129288337805
6.06575542522971 66.7973961412137
6.53140283341956 66.9793533685555
6.99770801996718 67.1596131553779
7.46433592360969 67.339034714803
7.93129446742109 67.5175997652886
8.39805842672568 67.6966767294095
8.86449839919557 67.8766024859785
9.33009451286135 68.0587184561103
9.79411135546494 68.2448614331103
10.2559618671655 68.4363586976209
10.7144073191979 68.6359276743972
11.1691149052039 68.8438724625802
11.6178804680554 69.0643479762336
12.059962477363 69.2979361749236
12.4938718877087 69.5463766103607
12.9173509176878 69.8122065282423
13.3303397672885 70.0940579519326
13.7294382785786 70.3952562655352
14.1160101820011 70.7123716610591
14.489321816809 71.0449952054285
14.8510707718244 71.390158551194
15.2028622843771 71.7454650471802
15.5491961775175 72.1060934265248
15.8913505668874 72.4706739618761
16.2340348246128 72.8347119681722
16.5786683231043 73.196912933243
16.9288550128029 73.5538013031973
17.2851727669982 73.9045685257097
17.6498864535645 74.2465976713403
18.0227620888382 74.5797099171946
18.405032100458 74.9019980289678
18.7956886417374 75.2140676639668
19.1968023275454 75.5125769934212
19.6051985748301 75.8010427375132
20.0210105223586 76.0787123286778
20.4428734649514 76.3470995108683
20.8704603173473 76.6062703025843
21.3019212677757 76.8589321835064
21.7369457484374 77.105393098742
22.1737899389336 77.348535279529
22.6118719624193 77.5894217113331
23.0809053829325 77.7626488666272
23.5617726813421 77.89964008434
24.0353127726877 78.0601385671166
24.5057367378664 78.229228202079
24.97197578455 78.4097257996168
25.43417311919 78.6002636273866
25.8929384136442 78.798827249193
26.3486567891858 79.0042444691544
26.8024956316991 79.2136985000761
27.2550297824914 79.4259341625058
27.7075515395305 79.6381745746291
28.1605041470628 79.8494950286389
28.6147783607067 80.0579771566888
29.0711160394946 80.2619357799134
29.5296393642768 80.4609382984125
29.9909865886824 80.6533541659402
30.4555998078146 80.8377976311905
30.9248991684339 81.0102236065623
31.3964942889582 81.1759104578946
31.8710530644298 81.3329992570754
32.3483513701761 81.4815391046577
32.8283198908636 81.6212178384163
33.3106457482254 81.752479595488
33.7952762482075 81.8749720797152
34.2816968146362 81.9900382337557
34.7700539723731 82.0966531237412
35.2598525216739 82.196304673036
35.7511221190939 82.2884618456338
36.243541471517 82.3741610092736
36.7370998027409 82.4530525112926
37.2328086105801 82.5181588746686
37.7286662802011 82.5806297969434
38.2254585158642 82.6356121977164
38.7226989299465 82.6860149667924
39.2204604531038 82.7310470008537
39.7186172383863 82.7713658790639
40.2171272111242 82.8070199251589
40.7159383914376 82.8381288801943
41.2150161342732 82.864600519261
41.7142826713623 82.8870613510609
42.2137409171562 82.9048541861993
42.7133254349553 82.9184162759037
43.2130156395204 82.9273357665145
43.7127685470231 82.9313783320247
44.2125330675912 82.9307298593261
44.7122659176691 82.9249607474003
45.2119103961356 82.9140597442001
45.7114059361681 82.8976908101097
46.2106594868694 82.8749552777289
46.7075085961534 82.8189109015923
47.2038323562255 82.760735116102
47.6992705521388 82.6950868964824
48.1934707058044 82.6205633677727
48.6861694462395 82.5366602447032
49.1768112491294 82.4412522331132
49.6648888292334 82.3334112132206
50.1492980610477 82.2097541996265
50.6291380976473 82.0693029406149
51.102398097283 81.9079804359079
51.5669515333959 81.7230747351839
52.020052926321 81.511653079594
52.4583545315895 81.271046161914
52.8769293796681 80.9975591743353
53.2750121744838 80.6950197369507
53.6521092289911 80.3666939700963
54.0090007858381 80.0165105727801
54.3476720775824 79.648676708585
54.6709392182638 79.2673549571879
54.9848769621223 78.8786858507802
55.2928293157808 78.4853719433337
55.5985927868906 78.0904192747138
55.902470500657 77.6940195482654
56.2090489576074 77.2996945060072
56.5180172308846 76.9072389877742
56.8821993147162 76.5646439290958
57.2932026954436 76.279905010538
57.7272022650373 76.0316221732977
58.1612735894449 75.7842495918009
58.595750903785 75.5375916325861
59.0243846969606 75.2806581714424
59.4531541981191 75.0242224896445
59.8809622116195 74.7661823185431
60.3090956383572 74.5086880298579
60.7381667068667 74.2527524930779
61.1673099067861 73.9969446965998
61.5966216924113 73.7414212748972
62.0256794782934 73.4854732381351
62.4525936638908 73.2259369731951
62.8780237293494 72.9639973649177
63.3003406950291 72.6970238833714
63.7196113132088 72.4253039507144
64.1343718514905 72.1466922617354
64.5284349621056 71.8389354079555
64.9127029137507 71.5193664120325
65.2689719148444 71.1685497105593
65.6166628722071 70.8097106291482
65.9629635012883 70.4497193898248
66.3100043931077 70.0904455064466
66.6586138377895 69.732687749502
67.00999561523 69.3776378348153
67.3638874270274 69.0250906564782
67.7219121577367 68.6767066430791
68.0836839967881 68.3322191036357
68.4508459641089 67.9934287608041
68.8228547483029 67.6599759791078
69.2019624186246 67.3345114698611
69.5885366409189 67.0179101042052
69.9619183857072 66.6854368018156
70.3474443263803 66.367216028546
70.7439783709019 66.0628676618603
71.1516574780069 65.7735396866965
71.5699813575727 65.4997976688887
71.9988640863085 65.2428228314635
72.4393471530794 65.0062332324743
72.8898575833397 64.7893452746303
73.3503441254791 64.5945322088327
73.8213949815858 64.4268685428518
74.3023607976049 64.2902235249709
74.7916257124198 64.1871708441145
75.2874258793293 64.1225009870842
75.7870527116767 64.1031872398699
76.2860350223614 64.1350725645052
76.7793353872491 64.2166491339833
77.2792800254219 64.2240917628182
77.7725836196881 64.3056487529353
78.2725284186185 64.3130803911429
78.7658343558972 64.3946236089755
79.2657791938031 64.4020481455498
79.7612890892544 64.3351905343415
80.2612341015887 64.3426054290082
80.7604105662722 64.3712911591885
81.2521128002578 64.4620043573881
81.7272165932857 64.6178132328553
82.1859284919338 64.8167690498302
82.6364149173491 65.0337067872116
83.0863225506271 65.2514763980872
83.5395556885864 65.4623706850004
83.997734437012 65.6624932536099
84.4611551003392 65.8502198279037
84.9296520674023 66.0248925906052
85.4028801965857 66.1863087117346
85.8807842440749 66.3333044811662
86.3627700130095 66.4663074043456
86.8482905400577 66.585763726233
87.3379788941274 66.6867851225708
87.8300958346702 66.7752211748609
88.3243921294616 66.8505283732923
88.8209444396379 66.9091441422756
89.3188907486748 66.9544151434375
89.8180718205078 66.9830206291485
90.3178285472136 66.9986168314813
90.8178284562053 66.9983195658486
91.3176739005467 66.9858883892466
91.8169403748118 66.9588140695468
92.3154632027348 66.920730512084
92.8154326176827 66.9262606060825
93.314600519326 66.8974263280333
93.8131888741962 66.861238863849
94.3102737082572 66.8073253903628
94.8059410462181 66.7418593166965
95.2994509270292 66.6615597775738
95.7908687952183 66.5694746120151
96.2795569060854 66.4637203980105
96.7489580117355 66.2914919835031
97.2296910818273 66.1540303893454
97.7008824639541 65.9867622062257
98.1709423743931 65.8169092426963
98.63567990669 65.632466630031
99.097260728468 65.4406322937187
99.5542296564466 65.2378755738706
100.007270781619 65.0266181293873
100.455745111311 64.805779933306
100.899801674831 64.57622992347
101.339041762278 64.3375750308398
101.773380479572 64.0901259088319
102.202467795765 63.833668272936
102.62608189779 63.5682693426923
103.043847652873 63.2937467196984
103.455435742363 63.0100408590132
103.860411421884 62.7169618264855
104.25834341853 62.4143781499939
104.648715260823 62.1020870647208
105.030986870964 61.7799166409144
105.404539034987 61.4476571601816
105.768706422793 61.1051178053864
106.122738634834 60.752089768599
106.465813109881 60.388377680226
106.79699417015 60.0137857833382
107.11517935154 59.6280939380614
107.419303657426 59.2312206843302
107.707798991729 58.8228453012639
107.979172555351 58.4028972404557
108.23119962149 57.9710612081462
108.440750525296 57.5170915539582
108.642549525334 57.059855966317
108.80736725173 56.5878018233572
108.945327092216 56.1072114957281
109.029361912934 55.6143239532946


==> 9.txt <==
19.4719434471337 59.5747604299133
19.953386438004 59.4398062647806
20.4495229017845 59.3777693740053
20.9309642195479 59.2428091429272
21.3870534953367 59.0379125694157
21.8684931109499 58.902946230029
22.3245796679139 58.6980437745588
22.8060175777791 58.5630714380624
23.2621013753902 58.3581627876623
23.7435376108557 58.223184414659
24.1996183773523 58.0182690581388
24.6771744030632 57.8701466168064
25.1274668574038 57.6528065429762
25.5477855169641 57.3820073891832
25.9232756877683 57.0518450557941
26.2456245342626 56.6696262380207
26.5076949540301 56.2438104209568
26.7036837660527 55.7838230407792
26.8292507018813 55.2998468322599
26.8816147155683 54.8025963969889
26.8596159130614 54.3030805650207
26.763741113274 53.8123586358274
26.741725067858 53.3128435860958
26.6458344364194 52.8221247390634
26.6238023785532 52.3226104104537
26.6761163417022 51.8253547033842
26.6540700205208 51.3258409890189
26.7063698909995 50.8285838136027
26.6843096135417 50.3290706851694
26.7365957720435 49.8318120707258
26.8620712354347 49.3478121709976
26.9143449820818 48.8505522243114
27.0398085957728 48.3665492466487
27.2356854422896 47.9065141704613
27.3611379848881 47.4225082824959
27.5570045580115 46.9624688814163
27.6899195833502 46.4804589374929
27.8928702821556 46.0235004884144
28.1613658076173 45.6017065375489
28.3643059043657 45.1447433840209
28.6327919408724 44.7229434013455
28.8357225986733 44.2659760758266
29.1042002917321 43.844170745332
29.4322831841427 43.4668623429975
29.7007538690534 43.0450525691868
30.0288308475778 42.667739049492
30.3301435236938 42.2687269547484
30.6873171044254 41.9188312511106
31.0540138599927 41.5789291096636
31.444510548101 41.2666594077927
31.8691072960475 41.0026184644155
32.3281789471861 40.8044941324336
32.8115641495395 40.6766709176177
33.3085639534689 40.6219788195487
33.8081777239469 40.6416278059161
34.2993472213735 40.7351826569971
34.7712012520015 40.9005724438973
35.2132961582964 41.1341363612668
35.6158468945733 41.430704947855
35.9699435348691 41.783714229909
36.3126195662195 42.1478201840307
36.6731403447397 42.494266084048
37.0508436390358 42.8218942778903
37.446983426999 43.126973414728
37.8582602666298 43.4113170690816
38.2826466803888 43.6756958206668
38.7197944916917 43.9183927586733
39.1654915991054 44.1450070585174
39.6173439293334 44.3590852151352
40.0778399711209 44.5538758255051
40.5621412920093 44.6781828564057
41.0595262189944 44.7292541185121
41.5595041021034 44.7339574368012
42.0593990090136 44.7334298127355
42.5592713186414 44.7370462743229
43.0590921067402 44.7454756689671
43.5587686344561 44.7611395755056
44.0581998575359 44.7829829511705
44.5573089824295 44.8113338256075
45.056009123672 44.8461465677523
45.5543183092637 44.8859607092082
46.0521835545616 44.9310158642271
46.5497341486486 44.9792379620297
47.0485394968113 45.0137814807526
47.5474062058641 45.0455650632753
48.0465216405281 45.0733143074556
48.545856119819 45.0968164062288
49.045524564112 45.1128014128026
49.5453917479078 45.1207564374402
50.0453760758089 45.116796967422
50.5450664152874 45.099202167209
51.0440264288422 45.0669702041468
51.5412996809684 45.0148229489881
52.0357945279615 44.9408306705923
52.5264124362302 44.8444249497447
53.0105369786513 44.7194312529933
53.4864532500809 44.5661221318123
53.9500287549851 44.3787782357951
54.3985068670005 44.1577185339584
54.8285465907948 43.9026384744804
55.2545135758311 43.641057175327
55.6714236585053 43.3650390472791
56.0713983842548 43.0650052941963
56.4586432646275 42.7487120589031
56.8371887963801 42.4220825009675
57.2160371795934 42.096077843522
57.6015518409621 41.7778157905004
58.0053776394126 41.4829857455565
58.4338454551581 41.2252740498072
58.8956770250935 41.0336713920998
59.3808263936162 40.9127164912421
59.8785524130924 40.8650845664895
60.3778366945766 40.8918282627328
60.8676270487359 40.9923540991873
61.3370818914585 41.1644359423803
61.7758099336057 41.4042644896496
62.2452658712193 41.5763433707179
62.6839951289978 41.8161696166257
63.1534522686245 41.9882452452392
63.5921826037201 42.228069527318
64.061641235465 42.4001411120561
64.5267134110741 42.5837382218926
65.0138803408861 42.6962920763281
65.5123554286384 42.7353127519617
66.0111020375519 42.6999320791274
66.4990757211502 42.5909288591021
66.9654681525952 42.4107120287357
67.399947662812 42.1632699987315
67.7928875806857 41.8540804033561
68.1355831567638 41.4899928650576
68.4204398273447 41.0790711375353
68.641144870126 40.630418356263
68.8320707039159 40.1683065336704
69.0894433267003 39.7396349449966
69.2970401692701 39.284768473603
69.569824946002 38.8657356617783
69.7814593388536 38.4127335740454
70.0579611299852 37.9961441420455
70.3932100272223 37.6251884296336
70.6696869041115 37.2085824688836
71.0049146910012 36.8376076007166
71.3914730085641 36.5204756073809
71.7266805821805 36.1494824721719
72.1132223955473 35.8323304793017
72.4484109174634 35.4613201434269
72.8349367609362 35.1441486295034
73.2642434293373 34.8878367242126
73.6507456457888 34.5706363697829
74.0800338195633 34.3142935363001
74.4665149921981 33.997067616356
74.895786944536 33.7406976034604
75.3583477016314 33.5508619707867
75.7876042655388 33.2944662394341
76.2501542782932 33.1046045838176
76.6793962942044 32.8481844137392
77.1208327989589 32.6133785351583
77.5225376359756 32.3156652267622
77.9009726263165 31.9888824979766
78.3152264910578 31.7088936750443
78.6833427219281 31.3705293015638
78.9971641992361 30.9812786307919
79.3652741168812 30.6429074503235
79.75401331844 30.3284526511127
80.0936520962637 29.9615119853607
80.4790252432252 29.6429408962954
80.8241790335969 29.2811829164733
81.2114690584441 28.9649449366544
81.5633617287039 28.6097386223559
81.9197105789209 28.2592029102685
82.2820126696638 27.914774650813
82.6508628195578 27.5773348430974
83.0256752559578 27.246543850451
83.4073238037814 26.9236138152431
83.7737663391098 26.5834375971862
84.1725484909909 26.2818206647541
84.554202160275 25.9588028920502
84.9487369559335 25.6516509844276
85.3506987835779 25.3542883674144
85.7695436414862 25.0812151127155
86.1545158176252 24.7621595730114
86.5620309694305 24.4724504401802
86.9728153930152 24.1875788627315
87.3923834666142 23.9156181273825
87.8180884216723 23.6533676612304
88.2500964611917 23.4016355311078
88.6879687331737 23.160248156549
89.1311498408235 22.9287518942812
89.5794502968219 22.7073321301744
90.0322879209165 22.4953647924193
90.4894936619102 22.292982785816
90.9506615428399 22.0998199092372
91.4155154664774 21.9157118365973
91.8837483703368 21.7403885926742
92.3551107086867 21.5736690960816
92.8292352696252 21.4150038396606
93.3059354573333 21.2642561352664
93.7848376673352 21.1206939658913
94.2657532273493 20.9840360244353
94.7504008158449 20.8614287669732
95.2356601928885 20.7421040689052
95.7227570867449 20.6302966847438
96.2107710665516 20.522752744236
96.7000305149765 20.420949185395
97.1900786444034 20.3231061570517
97.6810337910254 20.2298912471965
98.1725966909248 20.1399985473225
98.6648344296464 20.0538630102186
99.1575161676211 19.9703524887442
99.6501275407444 19.8864785491658
100.143473650421 19.8069196412359
100.636998464885 19.7285952868662
101.130909764572 19.6527187837284
101.625006173023 19.5780935872278
102.119311400843 19.5048669008328
102.613721634583 19.4323712343467
103.108212777539 19.3604403629012
103.605824485921 19.3116289386825
104.098810328985 19.2281728020254
104.594143107262 19.1604629331138
105.087633695491 19.0811903145013
105.581384874537 19.0044028058803
106.074443777171 18.9232253712132
106.567314967209 18.8410355070755
107.059745534964 18.7562230198388
107.551824641496 18.6694209102211
108.043501718091 18.5803747103482
108.534763981112 18.4890776308912
109.025605219143 18.3955546674156
109.515993553017 18.299692808669
110.005926329039 18.2015408317219
110.495371780497 18.1009947326947
110.984322402227 17.9980803621833
111.47274921421 17.8927163504837
111.96063950435 17.7849056089196
112.447966159469 17.674583908927
112.934712204989 17.5617380114789
113.420851210103 17.4463138739692
113.906362564631 17.3282871916625
114.391219385188 17.2076087440776
114.875397754017 17.0842458393622
115.358869073531 16.9581493405665
115.841589150181 16.8292148317313
116.323568815403 16.6975516386441
116.804718136046 16.5628900161516
117.285060944536 16.4253927101974
117.764481013414 16.2847146008537
118.2598341378 16.2167050723484
118.749698231694 16.1165393773256
119.243108397609 16.0356294311413
119.732834218262 15.9347898574687
120.224293701826 15.84400383729
120.713277701473 15.7404242026098
121.205984413809 15.6553353441089
121.690716081296 15.5327172357103
122.180860295739 15.4339313499798
122.666168202316 15.3136140253858
123.154270738878 15.2051892319974
123.639289967738 15.0837134966058
124.125546556678 14.9675605828972
124.609730076642 14.8428599078446
125.094243642163 14.7197481845293
125.577176516055 14.5904267111537
126.059849609566 14.4602913462856
126.541205178242 14.3252712681695
127.02185995884 14.1878449749684
127.501189650673 14.0458049130939
127.979403182909 13.9000760074465
128.471594448721 13.8120546584682
128.951644571643 13.6722267908186
129.440435880365 13.5669506986927
129.920614838462 13.4275657978814
130.406288133211 13.3087320130256
130.885667413 13.1666210145857
131.368143383877 13.0362883000957
131.845993226289 12.8894294874967
132.325410316805 12.7486649981018
132.801182304599 12.5956474911103
133.277537372516 12.4449741942688
133.75085104936 12.2847202030162
134.224007026756 12.1243160950871
134.694467220914 11.9559718456954
135.164189982931 11.785777808331
135.631378938686 11.6086114770651
136.097351366973 11.4283957546916
136.560814960937 11.241730512682
137.02263878656 11.0511259902091
137.48186982337 10.854293371767
137.939059072576 10.652816522358
138.393477353483 10.4451212310778
138.845444208138 10.2321778934968
139.294372102293 10.0128680413059
139.740404831043 9.78774904673845
140.18303550347 9.5559873563866
140.62226541806 9.31785448540039
141.057619818144 9.07268677895737
141.488959435262 8.82052475994064
141.915726252008 8.56067287698681
142.337829588373 8.29331906134146
142.754500782943 8.01753797426026
143.165599064689 7.73352192299844
143.570179510356 7.44024869516278
143.958842276122 7.12569934466879
144.347738589683 6.81205614030924
144.691369776612 6.4488515067374
145.060189856475 6.11125448806168
145.390903429726 5.736249756483
145.736835469506 5.37538526699549
146.047393987906 4.98352635446811
146.364600630486 4.59763249012614
146.644239155947 4.18314206546567
146.921080641994 3.76743056958292
147.148401742842 3.3220934885973
147.355091023975 2.866854875485


==> cassiopeia.txt <==
7.88350016405106 22.8922777814476
7.9106322910583 22.9356308816617
7.99720866630483 23.0465425362129
8.13183147993066 23.2195829915521
8.29688281927073 23.4411401943571
8.48351445499143 23.6985921036374
8.68680420768727 23.9846281574658
8.90557169758055 24.2911795641983
9.13611673741257 24.6163740904891
9.37700031978701 24.9519121339425
9.62536653912674 25.2915246388031
9.87699781633456 25.6353575249127
10.1409014125758 25.9989351246985
10.3809851488302 26.3294039422221
10.6356745078746 26.6793876190852
10.8961868583912 27.0281838726496
11.1643209142591 27.371216573606
11.4349002210549 27.7132974242999
11.7055530658183 28.0522041696447
11.9882171076741 28.400623709446
12.2485103687015 28.7265478899945
12.50699957134 29.0505273564629
12.7633910519916 29.3743208387212
13.0135941059347 29.701653712855
13.247207905642 30.01053421156
13.4888225490299 30.3308636311904
13.7384889680994 30.6676358477288
13.9726118767988 30.9951260785247
14.203060661778 31.3243483278425
14.4282287914756 31.6541924251879
14.6517889572336 31.9812324727905
14.8684691105077 32.308684535659
15.0763905754383 32.6415501234594
15.2809081419006 32.9772025909268
15.4794438976584 33.3153405429452
15.670693583195 33.6548671635752
15.8581247052226 33.9960018169016
16.0415062568584 34.3375103392486
16.2207215367867 34.6819488028146
16.3946413346186 35.0273715406216
16.5614314598461 35.3730403429755
16.7245072841056 35.7218851551217
16.887282745691 36.0764372546698
17.0491446964142 36.433335601686
17.2060206030155 36.7994796740697
17.3579090357461 37.1690610852261
17.5063983524015 37.5415686241584
17.6517635666215 37.9123345985872
17.7931542967677 38.2873276263657
17.9305160205929 38.6646878786297
18.0629797091164 39.0446633300712
18.1944366251732 39.4244537533119
18.3255357850501 39.8100620995938
18.4529216040788 40.1952622344659
18.579383393902 40.578751327002
18.7096694846607 40.962797418262
18.8416611119157 41.3454929908109
18.9723231322334 41.7251460724014
19.1036222194677 42.1027829107006
19.2335553468115 42.4817092288082
19.3629288959691 42.8539725908206
19.4912196284352 43.224568784873
19.6246977487626 43.5977763727955
19.765681944288 43.9727636810155
19.908095233289 44.3452750337594
20.0536775874591 44.714385289121
20.2058324222617 45.0832685557057
20.3637801519425 45.4454450006778
20.5368165492004 45.8190837241931
20.713489785339 46.1680773416106
20.9021735202243 46.5049219988374
21.0988358770407 46.8334155564359
21.3029105741689 47.1547101548263
21.5018017273616 47.4537173290022
21.7140377505271 47.7640399009539
21.9423725594069 48.0886917498079
22.1661867115933 48.3948483189767
22.392939397654 48.7006081256488
22.6229386269122 49.0062191487556
22.8559347372829 49.3135545715497
23.0976555703244 49.6244265350894
23.3496536205643 49.930796771786
23.6064822658407 50.2381436611692
23.8629895095106 50.5450174854068
24.1235554098558 50.852490275612
24.3883693672011 51.157578673612
24.6543216212204 51.4650819860686
24.9231177099646 51.7720588303919
25.1973211983401 52.0774600682503
26.3229235965869 53.2927931387988
26.6049899566528 53.5977213216253
26.8899661529859 53.9027563290788
27.1810202951764 54.2039038239688
27.478029943502 54.5014423031943
27.7763577235359 54.7983589331669
28.0747141992615 55.0962941769636
28.3727205780282 55.3927987842976
28.6715840285623 55.689410213306
28.9722534526084 55.9861322792572
29.2723967740284 56.2803554986714
29.5745354723093 56.5684937438702
29.8791918240564 56.8518288638595
30.1855202332507 57.1335921938704
30.4936335723689 57.4144437318772
30.8015556042378 57.6913123763109
31.1110234338424 57.9606692227279
31.4244188767736 58.2255968208621
31.7376383141182 58.4903565556296
32.0548006673226 58.7533499363234
32.3741630945281 59.0156985770947
32.6977955809419 59.2738773916006
33.0223961028381 59.5291605970471
33.3459061540466 59.7835701604527
33.666313146178 60.0368962498907
33.9825686973109 60.2883262667904
34.3119079803488 60.55007214211
34.6245994137199 60.8001058534847
34.9397664118204 61.0462673091322
35.2401068398784 61.2789197191394
35.5566493639491 61.5232308851916
35.8733717229267 61.7639330311293
36.2059900841433 62.0125246777531
36.5251306196826 62.2437312092497
36.8478850202349 62.4690587788767
37.1748884355835 62.6908231119452
37.5058653779592 62.9088601627512
37.8394862364784 63.1251155929927
38.1746452366639 63.3377810819897
38.5111969780526 63.5514613705037
38.849661826025 63.7660229326907
39.189624636915 63.9808210293119
39.5283228869641 64.1924907971668
39.8677079421876 64.4044543237409
40.2097196950857 64.6149261728639
40.5509030782149 64.8192405623408
40.8906975487343 65.0194270826244
41.2319976357519 65.2191672475699
41.5770435926167 65.4119487951604
41.9271803307622 65.6021666456716
42.2797696762185 65.788451199972
42.6395599658025 65.9653469658034
43.0022467044218 66.1373900127653
43.3641031605731 66.3021883096494
43.7255004764563 66.4613479920744
44.085114780427 66.6157541404568
44.4479354581154 66.763670919805
44.8120034829442 66.9099014571562
45.1757462826762 67.0530914142863
45.5423396170126 67.1908029856712
45.9090209575641 67.3250657685535
46.2761499677997 67.456394790899
46.644116921953 67.5843322522016
47.0148157983213 67.7070469333376
47.388372854599 67.8323749156091
47.7615128557286 67.9553375788915
48.1359308156893 68.0746912210153
48.5151047609247 68.1935679894207
48.8973320293884 68.3082596686639
49.2803628079701 68.4171334247891
49.6643922335565 68.5202464822569
50.0499444998366 68.6155158338693
50.4361434033572 68.7027926926249
50.822327006151 68.7854609921014
51.2244276668083 68.8627081445111
51.6015393298234 68.9279150307121
51.9760797833998 68.9855872258197
52.3523190853325 69.0328825339698
52.7082832876217 69.0661957260392
53.0845761721979 69.095854138842
53.4695316048743 69.1274277037157
53.8641673639267 69.1556898291764
54.2791968582255 69.1714234088446
54.6671214584007 69.1746665435899
55.0518817899533 69.1654268894132
55.4313657795297 69.1473935797926
55.8063463261982 69.1154430286445
56.1829377220784 69.0690106131079
56.5630913336912 69.0111674381647
56.9439030621801 68.9442864511919
57.3223425470267 68.8667157416528
57.7009465700674 68.7763723018147
58.0793860746747 68.6759648044433
58.4566471142393 68.5651231950252
58.827036280429 68.4451636493516
59.1943912664256 68.3157084845038
59.5519741092201 68.175464397824
59.9040357344354 68.0237446879189
60.2532047490119 67.8631512098932
60.6003344014766 67.6906128622585
60.9380247942208 67.5046799261364
61.2653117199624 67.3058102043935
61.5905095375128 67.1014010544556
61.9201457708972 66.8890337487655
62.2504745548165 66.6702533751588
62.5770957568805 66.428128812328
62.895176858653 66.1733039987771
63.1912189643676 65.9181434436129
63.4656965264854 65.6597629789004
63.7313929349191 65.3911276980467
63.9886372437836 65.1123596829659
64.2425450988117 64.8273769772981
64.481729682426 64.5392277799748
64.691693469139 64.2455314984927
64.8791705946584 63.9490921891741
65.0499156898803 63.6451219897381
65.2000413217072 63.3321635523805
65.3248641979398 63.0168664777927
65.4247210205908 62.7048312345563
65.4912744754913 62.3870848547232
65.5315418371118 62.0674805301746
65.5530836999571 61.7527517997433
65.5508647667015 61.4411094101082
65.5256541187573 61.1189489528707
65.4938202707754 60.822509440675
65.4503661991794 60.5371831073714
65.3928163295182 60.2786344757249
65.3218785297188 60.0256138137518
65.2585433877755 59.807905100907
65.2246126601516 59.6425081451353
65.2179015558398 59.5548081692686
65.2380121295084 59.5672299336321


==> cassiopeia2.txt <==
6.00025885406383 4.88614292731187
6.04366886212242 4.96040925016937
6.07547947010017 5.02588191459771
6.10106746919245 5.07874874960284
6.11502115301919 5.12361258995967
6.12458043790334 5.15954352941518
6.13317911627157 5.18238318239008
6.14070718195165 5.19437192810673
6.144779947322 5.19534667374641
6.14073038295308 5.18955926495026
6.13713135551373 5.18355344712484
6.13677552213234 5.17882662045808
6.13495042561627 5.17074256669316
6.13567526519868 5.15881295991429
6.14171256580892 5.1459753822463
6.1521091209057 5.13288124614747
6.15933206807683 5.12158780424982
6.15967188994813 5.11488002291257
6.1650159104403 5.12084101565187
6.19643603680571 5.15335942965839
6.29261503678422 5.23569650355136
6.46660522014098 5.35212001350285
6.68297824559276 5.48687765410965
6.92318020564632 5.63480004245519
7.19115581369358 5.79033726070899
7.48271589823086 5.95776977347006
7.79635753351948 6.13815147917491
8.12519984642195 6.32443791724444
8.46900246592793 6.50934523577867
8.8242021821112 6.69535320236724
9.1885818085237 6.8821966687241
9.55883880076603 7.06752271150333
9.9324014043037 7.25192742780868
10.3113378037539 7.43958160205493
10.6936156779564 7.63394260786972
11.0794540785539 7.8341177272205
11.4632241654368 8.04031582631608
11.8393987344256 8.25046724488871
12.2129937139421 8.46429540033159
12.5875139188848 8.67938728643167
12.9606930335959 8.8966327553665
13.3350711845579 9.11771519491702
13.7045661262206 9.34234561177796
14.0710053537556 9.57040859994256
14.4345199172864 9.80034953557207
14.7939126878853 10.033236625007
15.1524622544993 10.2687103084554
15.5087725263481 10.5068363903342
15.8591258562406 10.7495624408281
16.2211400380552 11.0085310033034
16.5641642496521 11.2560773419398
16.8897815869131 11.4918275839014
17.2314269268102 11.7387482552966
17.5754885205216 11.9867543066739
17.9215120046648 12.2358094935508
18.2681371593133 12.4870411563234
18.6300958606816 12.7472038260178
18.9715728492852 12.9923009140921
19.3090638799651 13.2364232549417
19.6448092043827 13.4764844952088
19.9789264768532 13.7137168868055
20.3129892270174 13.9497475405514
20.6309292810959 14.16913701007
20.9830393245221 14.4101978043686
21.3225142618155 14.6395979382593
21.6620513739712 14.8704306185576
22.0037005605734 15.0970839338837
22.3487971697694 15.3202026222636
22.6954127881023 15.5414881916308
23.0413167318828 15.7613412132176
23.3885388086871 15.9790215765865
23.7374941658852 16.1915325736726
24.0839816199031 16.3982065666256
24.4306766471837 16.6038371495638
24.7826001983436 16.8078291816838
25.1404027321346 17.0081091925274
25.4995559244521 17.2029871183468
25.8606872767329 17.3905821508829
26.2218913375639 17.5673215077952
26.574717907809 17.7371537384011
26.9236398378025 17.8945489613006
27.2637480884629 18.0455101228989
27.5959590413532 18.1866666428566
27.930718264453 18.3157981842891
28.272093017492 18.4399205948422
28.6180592382744 18.5529164654411
28.9720356491004 18.6563080013642
29.3355584699673 18.7541372282398
29.7002999499726 18.841763151473
30.0644923802104 18.9166907414532
30.4239230991202 18.9779338001186
30.7826478945182 19.0253015891055
31.1419676768475 19.0613120253763
31.5052456818231 19.0933357569758
31.8723384302126 19.117717982066
32.2451360737666 19.1320647695937
32.6180274738981 19.1311609645092
32.9918543937221 19.119189749768
33.3690426477317 19.1026748370835
33.7534452394905 19.0749151223533
34.1447618074614 19.040534424559
34.5375859031757 19.0071113021888
34.9318563025022 18.9794336200577
35.3299146448512 18.9620584377716
35.7333736891233 18.9444772471874
36.1633024879876 18.9249866600496
36.5690323957281 18.9020682423214
36.9703946742499 18.8847178593946
37.3625051623334 18.8709612304495
37.7296228131879 18.8609204180159
38.1185269303123 18.850591592559
38.5068092875913 18.8401864643447
38.9172454217085 18.8360952383128
39.3090019704716 18.8378638824239
39.7058569527222 18.8370020672214
40.1090156225202 18.8373896807967
40.5105003263463 18.8344811056931
40.9147590367609 18.8308495832292
41.3219333217757 18.827672054324
41.7291573484126 18.8239566052605
42.135241167063 18.8158061806079
42.5384591555985 18.8027877721036
42.9413021730383 18.7920316765057
43.3391366727661 18.7840510118421
43.7378703349501 18.7742410403481
44.1385783265468 18.7610242479575
44.5362138746078 18.7407458264528
44.9387010630754 18.720270935378
45.3472336656189 18.7053812592999
45.7553300758426 18.6941616423242
46.166028304174 18.6915735397208
46.5714233989807 18.6892562989287
46.9752497435158 18.6888942618879
47.3780468303854 18.6956262767262
47.7766274307638 18.699783139422
48.1795813929947 18.7054145193326
48.581766286652 18.7104755487719
48.9895527575103 18.7168050814666
49.3943624324232 18.7241074441546
49.7844718043507 18.7166761398667
50.1654173954726 18.7058608918185
50.5418710082414 18.6975502088812
50.9309702557854 18.6939491946798
51.3322139036222 18.696036407139
51.7477637680704 18.6977974484889
52.1771186187614 18.6955126597069
52.6034086675725 18.6972775238902
53.0227770916848 18.7018960300924
53.4310494886752 18.7115675316956
53.835227832305 18.7252505386389
54.2383616192609 18.7390327354318
56.5954972936594 18.7631212321623
56.9748817890698 18.7523117075625
57.3555098033153 18.7425112583709
57.7396770696916 18.7289797115875
58.125642653681 18.7186718711257
58.5287994204944 18.7080130613126
58.9149142196315 18.7056004292242
59.2999691498088 18.7116037577541
59.6903118986296 18.7281155984246
60.0849285127742 18.7626267679379
60.4727918384032 18.8185345386885
60.8623348480829 18.9008385230377
61.2527922959639 19.0126365235367
61.6398367275567 19.1599772716342
62.0261005829568 19.3384715744786
62.406690138977 19.5422957799375
62.7759119894196 19.7699734656033
63.1354879297215 20.0229963116626
63.4756993723736 20.3033118806388
63.7953640222303 20.6060235775606
64.096287860329 20.9225418610333
64.3743921375723 21.257248288811
64.6289460480964 21.6093226294654
64.8591001774878 21.972567361385
65.0589277249347 22.3412561159657
65.2435307579726 22.7169816825945
65.4037416721601 23.0932222576685
65.5412937417545 23.4711299762437
65.6606827704131 23.8494020155077
65.7545356407742 24.2293335684602
65.8308300122908 24.6093433126248
65.8952286850124 24.9867073200565
65.9475939063229 25.3709956007258
65.98389667627 25.7576167577516
66.0011908112611 26.1452278981194
66.0051926780072 26.5307083292087
65.9883531543051 26.9159121495959
65.9557457982333 27.3028556119086
65.9062150937855 27.6908291151899
65.8408285599095 28.0745335822112
65.7582393606933 28.4627397715074
65.6641753417576 28.8532387831641
65.5664955461685 29.247697795921
65.4593037815576 29.6414891696086
65.3448269008508 30.0388666659992
65.2216759889435 30.4392389564094
65.0909147362981 30.8390618726118
64.9461801344533 31.2531644435913
64.8090865228925 31.6243402758613
64.6562671535097 32.0123289424246
64.4970044377237 32.4011874290107
64.3373476195219 32.7925676503708
64.1767878124617 33.1862979343244
64.0128838939902 33.5798603530576
63.8348956568247 33.9977206991784
63.6645943036894 34.3950409206069
63.4919780965045 34.7859747737975
63.3175329595554 35.1757297789926
63.1432026135612 35.5607694060279
62.9812080018036 35.9259250949418
62.8150734072126 36.3111745573991
62.6434787831261 36.7192340945231
62.4777268085943 37.1058035579443
62.3099431093488 37.4975462046703
62.1469077371514 37.8948511731704
61.9802412771261 38.3032502540759
61.8151129559103 38.711023671234
61.6516375618176 39.115928185793
61.5024875371761 39.4975419410916
61.3839740538419 39.8347334841872


==> cassiopeia3.txt <==
8.54944429858429 36.6634766475091
8.54868934052032 36.7617413900743
8.538937081557 36.8422986379078
8.52015883651942 36.9004253812974
8.49954500266347 36.9428742423496
8.48019480986473 36.9715422591019
8.45512638406716 36.9814727277384
8.4262949142104 36.9758683762839
8.40095489480709 36.9578918809215
8.37869883015897 36.9292867145488
8.36350979482482 36.8960968504595
8.35263002739054 36.8655794260817
8.33754619541693 36.8396114176934
8.32330029762397 36.8166124606577
8.31631368813929 36.7924470735117
8.31482822300441 36.7664228268408
8.31304430772527 36.7426980887327
8.31123358960813 36.7269858748617
8.31115707767822 36.7219090199261
8.30969928504028 36.7239014181799
8.30791052030157 36.7277669951911
8.30904308868067 36.7241179183835
8.31255940653557 36.7130905748743
8.31612069799509 36.6955557415569
8.31219601495638 36.6722296701519
8.30486217210373 36.6498001238862
8.29839016964715 36.6334860744091
8.29797984133084 36.6196956853978
8.302646891221 36.6094895291432
8.30820257434495 36.6013730626037
8.31163278524603 36.597466477783
8.31618215197005 36.598532791443
8.32316307190636 36.6020846027572
8.32639525678427 36.6061666950041
8.32289999242963 36.6133332253109
8.31360418108827 36.6227601474079
8.30219917186159 36.6311684527387
8.29415071414699 36.6374289006529
8.29090990742177 36.6387040681589
8.28491040235725 36.638922462417
8.27359915747649 36.6380754979155
8.2675221917805 36.6298607668102
8.26754040275502 36.6148877172597
8.26980938993758 36.5974368106822
8.27403931198792 36.5802005042985
8.27521973719536 36.5643929205124
8.2741914703059 36.55267409244
8.27490986266275 36.5442037678842
8.28081659861109 36.5370801632527
8.29069112105303 36.5292002376613
8.30444064435062 36.5204552615814
8.3173426573986 36.5132210372314
8.32768588846255 36.5065314036532
8.33773354554633 36.4991703217779
8.34675672163241 36.49691089124
8.35610798242064 36.5001536913339
8.36436685296316 36.5057227041245
8.369087425529 36.5139221763886
8.37397156160385 36.5250506353267
8.37988685951821 36.5373684374051
8.38548936335862 36.5501802821053
8.39177867245951 36.5631638058965
8.3986055607131 36.577619934016
8.40255991798967 36.5923488313098
8.40269380528359 36.6048602298311
8.39807937084586 36.6129890990666
8.39282405535814 36.6170053619057
8.38911836400049 36.6181374640007
8.38724161296093 36.6150758965591
8.38566523048617 36.6076403948151
8.38122014559793 36.5993779762657
8.3760394671006 36.59272931607
8.37243996849211 36.5874512096314
8.37217979577102 36.5833405122472
8.37322626937956 36.5817439235266
8.37573435299835 36.5816981487494
8.38203422459257 36.5778793174683
8.3899937269862 36.5698420166114
8.39357604109752 36.5613469015625
8.39568526077488 36.5534736329667
8.39867833872667 36.5445006855053
8.40368401271104 36.5326941247937
8.40997529645097 36.5201035791667
8.41226723835579 36.5037447259059
8.40821915081924 36.4840982533507
8.40060406317664 36.469164290639
8.39428891451826 36.4614388346051
8.38599081455241 36.4602304023612
8.37818245575591 36.4650182489601
8.37867506060602 36.4733722175914
8.39101075595507 36.4818921692907
8.41615756141493 36.4957417510661
8.44646496680301 36.5125499016905
8.46793763661286 36.5317853480173
8.4706302891248 36.5508051985828
8.46052425993001 36.5673643215505
8.44600469896705 36.5810173344677
8.43520422152352 36.5936155001214
8.42358110510239 36.6071664655458
8.41269550157725 36.6167860450896
8.40919354390454 36.6228891350535
8.41687561168962 36.6288797077001
8.42246570628951 36.6309560529577
8.42406220064484 36.6283131919622
8.44859114762771 36.6110960111454
8.45184440031445 36.6053667937146
8.45092134807346 36.5962793845659
8.444134631082 36.5833378240885
8.43561848044822 36.5641024113658
8.43086924584474 36.5415546028025
8.42266684645127 36.5215905185463
8.41464523409715 36.502325539246
8.40911543750096 36.4857949912858
8.40560491635574 36.4730489590513
8.39848434373083 36.4678128092488
8.39229065759168 36.4683097023188
8.38904792325679 36.4755410887327
8.38552874094418 36.4844119843662
8.38090377313472 36.4971436900107
8.3770229915761 36.5151506334461
8.37534229680977 36.5276038495682
8.37563019021515 36.5397547280938
8.3792870553549 36.5559962834475
8.38169562911715 36.5677790167398
8.37585204356242 36.5675672693251
8.36515492970897 36.5569624068485
8.35288525351713 36.5413264670829
8.34165439051543 36.5274788267993
8.33336682617107 36.5206336860573
8.33072578250193 36.5202998624192
8.34308439319707 36.5461257558469
8.38804889823054 36.6341434293793
8.46391467765766 36.8013917732452
8.56501802320595 37.0287164453274
8.68681247777333 37.2988191281693
8.82534654361131 37.6011150011356
8.97684377113883 37.9254656084739
9.14095025394526 38.264382994093
9.31588298166625 38.6154446071169
9.50026069871965 38.9754191134454
9.69217030738447 39.3403026304332
9.88755029185537 39.7056439612108
10.0812209144071 40.0711455197421
10.2724561510351 40.4368759731103
10.4734156738546 40.8184149902895
10.6543264009914 41.1625494748228
10.8416440820233 41.5242321714763
11.0305161638312 41.8854713736681
11.2193399396354 42.2467363265377
11.406233393751 42.6066927200155
11.6036001123009 42.9837862656078
11.7967293410261 43.343122729529
11.9920763379918 43.7031306463174
12.1885568451546 44.0655782804504
12.3826330567304 44.4272934218391
12.5651885835213 44.7692676496363
12.7553950599689 45.129857348368
12.9446124671045 45.4874732256035
13.1438353930604 45.8585733602938
13.3358210821004 46.2098887190183
13.5308672738311 46.5572860477977
13.7288979180262 46.9026595082856
13.9297666596798 47.2468331491052
14.1335041084069 47.5900435008723
14.3364648375 47.9324259882235
14.5413195468741 48.2731470322952
14.7492981202883 48.6142782035598
14.9598249537901 48.9551423279071
15.1762884063989 49.2926053636914
15.4013103921955 49.6266062793786
15.6316838292304 49.9557525792563
15.8658258577493 50.281104837191
16.1015667654628 50.6066230560924
16.3431613118571 50.9285933061975
16.5913794111473 51.2437346669321
16.8427172034796 51.5535330791571
17.0991945638621 51.8611931797621
17.3609555656892 52.1699081503465
17.6265979806479 52.4713249715161
17.8937315029258 52.7647149707123
18.1662174043918 53.0526876340073
18.4482292064932 53.3340545928257
18.7351636628331 53.6133328350763
19.0210440668356 53.8948009004765
19.3150878672707 54.1749775996351
19.6148532917431 54.4558963358171
19.9143847183598 54.7371813129749
20.2128884529811 55.0162631078357
20.5125861000074 55.2897196411932
20.8129749936455 55.5560783087132
21.113821257547 55.8150358132014
21.4127635138591 56.068850648119
21.7060408156211 56.3245405606268
21.9946723659269 56.5842400583488
22.2834366389085 56.8435618699605
22.573655361531 57.0989809075437
22.8635737332127 57.3514146810897
23.1508864534522 57.603693939293
23.4406723493187 57.8533522772649
23.7365008006252 58.1006071578764
24.0343356128655 58.3522130888929
24.3310655996382 58.6063445693805
24.6262488422368 58.859198009613
24.9210317630228 59.1138635902067
25.2151622981019 59.3751368039167
25.5120295143132 59.6444177818685
25.8121896483279 59.9212220073524
26.1153394796922 60.2026538768526
26.4176786289986 60.4854019305242
26.717011806557 60.7688481290534
27.0118075712783 61.0526109641518
27.2982440110873 61.3374038378217
27.5782858880072 61.6229711478953
27.854520668431 61.9139596104256
28.1431972868258 62.2279794532287
28.4110746336709 62.5290624724795
28.6733408382943 62.8295846676751
28.9209842453374 63.1140951365569
29.1825464213113 63.4167690097007
29.4484341265121 63.7222202353229
29.7335925240912 64.0433207731319
30.0070513568861 64.3465707454109
30.2779428033583 64.6483366629938
30.5490599958987 64.9502971487364
30.8225991896847 65.2493582141659
31.0989669114411 65.5488007908905
31.3779192381826 65.8497159785381
31.6613109288464 66.1512301335833
31.9518260796273 66.4507643068179
32.2487109257013 66.7484596489766
32.547683926907 67.0468035523512
32.8465679719143 67.3438961241463
33.1463760535594 67.6385661541231
33.4471091352402 67.9279676247934
33.7479053645156 68.2111505919444
34.0475460847291 68.4912090475822
34.3456620680518 68.7672998644153
34.6421232199365 69.0406095183284
34.9344778841466 69.3152200888973
35.2227442406741 69.5887815152912
35.5062641840909 69.8597105579075
35.7824818014694 70.1287854778589
36.0542610125357 70.3967082475975
36.3250836823732 70.6595722798772
36.5984584640584 70.9112926116664
37.7253814128742 71.950308031989
38.017843217255 72.2227287763197
38.3130943292221 72.4963245559414
38.6046167850099 72.7742198706528
38.8878688678268 73.056216323871
39.1641916711227 73.3402309133184
39.4365007770828 73.6235320818859
39.7027415128664 73.904284795584
39.9597228080198 74.1854189881167
40.2084624289649 74.4698607957047
40.4509366091424 74.7603227082421
40.6843923851884 75.057529579405
40.9074638041921 75.3591160818343
41.120302006265 75.6631747001386
41.3218337356007 75.9706210421661
41.5090630668301 76.2814131306547
41.6740946175259 76.5904197312446
41.8100144363202 76.8901633638783
41.9068686401531 77.17446746243
41.9718160886183 77.4383763197875
42.0171886527681 77.6897718227298
42.0441666822675 77.9443719094148
42.0401179026223 78.2132859247264
41.9990581124811 78.4970441397868
41.9175839120006 78.788287352604
41.7970287543207 79.0796563663343


==> gallus3.txt <==
73.3472032524506 9.25309100681936
73.338334080966 9.25428506716382
73.3322771935446 9.25218867655558
73.3298207909107 9.24678371609888
73.3306472935829 9.23870634447175
73.3338613666595 9.22809961807002
73.3398991813678 9.21839229744679
73.348841093783 9.20857149618263
73.3585597211928 9.20006211511145
73.3712359930982 9.19541356135854
73.383919904567 9.1933506454667
73.3996265211768 9.1921499435314
73.4174872930008 9.19174182650371
73.4371961435681 9.18780862634642
73.4601419747734 9.18326694600954
73.4838186241646 9.1765144569767
73.5075144053581 9.16957026439935
73.5292435138632 9.16231894897473
73.5503757375467 9.15412341307545
73.5706470587966 9.14681963652939
73.5876354828991 9.14048486045579
73.6023855635538 9.13575715613247
73.6129153267586 9.13159214737826
73.6180960329164 9.12922876115265
73.6166344322733 9.12658112178475
73.6103441448996 9.12470027895602
73.5998450158721 9.12396583146667
73.587872791203 9.12381984724379
73.5753266312344 9.12430047910201
73.5632510891287 9.12613544713227
73.5522507128473 9.12799808169255
73.5423446262428 9.13145349852396
73.5335366611865 9.13528851508608
73.5251304503122 9.13881451556636
73.5179371572767 9.14074297839641
73.5111494460683 9.14206485278624
73.5042966955132 9.14215447327628
73.4964032134283 9.14241099435789
73.4878516255215 9.14210193296039
73.4786495812267 9.14178810057402
73.4684488967657 9.1410984828798
73.458347686575 9.14182996434023
73.4101564556841 9.15361721733086
73.3995425248484 9.15597008429315
73.3894719210662 9.15739876462439
73.3792788783477 9.1587978766088
73.3673793238135 9.16428955588951
73.3560728375012 9.16876643848359
73.3468248501158 9.17415130915408
73.3383765452181 9.17878939407481
73.3296604126834 9.181984439823
73.3218166583016 9.18490099149956
73.3126145990237 9.18759149795083
73.3046637120355 9.19021143063424
73.2978453811887 9.19357053250729
73.2909658304028 9.19694584883092
73.2839255687711 9.20233740642411
73.2777309063757 9.20656443186798
73.2715668575586 9.21000556031288
73.2661718836038 9.2123412867599
73.2620051037389 9.218763871582
73.2587910556354 9.22438149112851
73.2558257027426 9.23175974976063
73.2535643812311 9.2374756083623
73.2521486439476 9.2451190190672
73.2502087248952 9.25078242554418
73.2473811195603 9.25736715616837
73.2451657155557 9.26253174531422
73.240953035118 9.26617698735965
73.2375897797847 9.26876451554522
73.2330939559367 9.27311935370854
73.2306834301246 9.27523096073115
73.2301630560566 9.27703832923284
73.2316591094019 9.27634018671334
73.2332125726256 9.27230102895657
73.2358297295807 9.26705251157456
73.2378155588952 9.26227324015109
73.2405015916265 9.25619781401793
73.2429886511708 9.25216247746208
73.2467728037509 9.24687200045394
73.2499141407236 9.2438943817884
73.2543563990888 9.23921717501117
73.2586417801092 9.23503210684506
73.2642089512116 9.22921325714502
73.270403627279 9.22225466907981
73.2773482424015 9.21511677939782
73.2838145756985 9.20893264242577
73.2907438795423 9.203045129129
73.2992993183906 9.19845282868387
73.3076404899603 9.19365832706757
73.3182123469833 9.18839554421428
73.3284819336854 9.18299446388271
73.3397960682429 9.1793244589279
73.3498781647133 9.17510413152038
73.3610430896533 9.1688761459457
73.3707119599902 9.16362766460297
73.3796806333599 9.15830955498298
73.3789230519833 9.15647165922439
73.3676318892077 9.1572012264659
73.3375272264782 9.15853061392856
73.2875109312435 9.1623215500452
73.2154403459957 9.16392350271724
73.1239631959688 9.16644001102938
73.0154173282343 9.16386813412537
72.8924772336446 9.16287179400185
72.7562563599623 9.15953104812668
72.6091077911053 9.16150268084276
72.4509435697568 9.15955621984386
72.283022489234 9.16012095466531
72.1071735162412 9.15581385490812
71.9226658120167 9.15305847428838
71.7328358671451 9.14554476972314
71.5366429133645 9.1408732302283
71.3372206519015 9.13264034252733
71.1299202046026 9.12648184050379
70.9217627057549 9.11618211589058
70.7112138077754 9.10899353679314
70.5011393828493 9.09716206747344
70.2898405549319 9.08828437931108
70.0788746390649 9.07314240965798
69.8656741903605 9.06264904910257
69.6533882290924 9.04775409760722
69.4405283262954 9.03471420063527
69.229837911752 9.01674434073115
69.0167599388454 8.99885076822958
68.8057519736731 8.97585078868797
68.5946674896641 8.95172060328979
68.3846007972458 8.92393657595829
68.1741591288452 8.89746205725806
67.9640388754338 8.86845721984599
67.7518256837563 8.83921488589311
67.5414146519673 8.80737547909215
67.3282296057872 8.77735582632536
67.1153430167798 8.74476675193634
66.8994604911755 8.71438656626745
66.6859349345413 8.67978601343455
66.4742191680856 8.64705674135135
66.2691878186667 8.61028261735269
66.068017099402 8.57761730093796
65.8738598417087 8.54285852201534
65.6825913671651 8.50988900680515
65.494701450695 8.47472395799413
65.3069645771502 8.44073870770042
65.1208634231964 8.40418404325962
64.9336813586633 8.36860792685359
64.7471975890617 8.33088681327671
64.5563175005889 8.29283567832805
64.3653704583242 8.25378309418124
64.1698434298931 8.21619164802095
63.9748386731239 8.17996503101953
63.7762430167028 8.14319570712293
63.1483980785412 8.03892772443787
62.4416011228862 7.93339657074757
62.2372182892719 7.90213230849427
62.0340521909055 7.87110458603688
61.8349017076325 7.83954277808859
61.6368455174995 7.80877450380204
61.441775682019 7.77916982880675
61.2469392397216 7.7507630761012
61.0511519833932 7.72231530431393
60.8541709463632 7.69420516012038
60.6581043816709 7.6646920405041
60.4629312420254 7.63434438587493
60.2678556745997 7.6032919065774
60.0719708661528 7.57155557760937
59.8738611180035 7.53902952781626
59.6739587825624 7.50763462343944
59.473180238723 7.47731937087595
59.2708348513778 7.44866269451717
59.0671655882713 7.42118199458511
58.8638540688738 7.39519011478375
58.6589814464628 7.37068418211158
58.4551227700568 7.34637377481186
58.2521594311213 7.32134519009065
58.0506424068694 7.29521216182631
57.8482396157638 7.26873768543279
57.6462404938342 7.24160416241743
57.4435392755731 7.21156548992811
57.2417486955595 7.18170517314179
57.0432237937437 7.15108663668315
56.8472988059076 7.12020964520358
56.6567400807409 7.08996597522644
56.4695350195567 7.06237472225953
56.2850542127554 7.036805452282
56.1039308920591 7.01471932333968
55.9253022510954 6.99505861131937
55.7462546244828 6.9784117749128
55.5683223278378 6.96412930875342
55.3900437438223 6.95277201680243
55.2095765547102 6.94358260661652
55.0282790603007 6.93766744518335
54.8453822027892 6.93291967396256
54.6607291014494 6.9303750751974
54.4745761170846 6.92921246406784
54.287365172975 6.93040658445211
54.096469573441 6.93374950464744
53.9010858147791 6.93901040804645
53.7030256199392 6.94403858248946
53.5016193953394 6.95013113173581
53.2991093014806 6.95746546962768
53.0966680749926 6.96570874110192
52.8930388080863 6.97415992409712
52.6887418679586 6.9823068554474
52.4861169924752 6.98865500543971
52.2844276297147 6.9944032492354
52.0850646036733 7.00049104250409
51.8860325456904 7.00646629181129
51.6871516300649 7.01105096451302
51.4868932758426 7.01591794222253
51.2852192400946 7.01723121082021
51.0820644607624 7.01822686911527
50.8747620502544 7.02218583355829
50.6669048207556 7.02968133108429
50.4564285334403 7.03997037185066
50.2445097511678 7.05269339516062
50.0331208785565 7.06964347805024
49.820103934503 7.09000896101725
49.6063389620857 7.11111550917748
49.3930369609241 7.13228596223244
49.1799492296914 7.15309017389117
48.9677797908515 7.17372843511588
48.7543170943065 7.19381827895789
48.5414025040354 7.21366491737761
48.3277341492135 7.23357831586834
48.1134641211953 7.25371107488209
47.8988506888727 7.27408990204738
47.6830128636618 7.2953652562729
47.4653968066032 7.31638690159406
47.2467438451694 7.33740853959836
47.0274786835694 7.35959566933469
46.8085559640213 7.38266788880016
46.5908815395978 7.4071507220093
46.3742535799073 7.4326407284893
46.1598323994499 7.45613357631879
45.9480953068871 7.47999172859355
45.738496120585 7.50203870418677
45.5310300468703 7.52445574662922
45.3235343259466 7.54570348392558
45.1182262338579 7.56883490456759
44.9120964583244 7.59268259108187
44.7070246193235 7.61896046090989
44.5012717164566 7.64473855716756
44.2963270951932 7.67175463668473
44.0919736165082 7.70027670143663
43.8874517802186 7.7296390254974
43.6819600027592 7.75822212655188
43.4744699868851 7.78633501427141
43.2665753501275 7.81412743787984
43.0589313321091 7.84161179690954
42.8536413922083 7.86919631376569
42.6506108303906 7.89709939616035
42.4507722917439 7.92424425772419
42.2532304400371 7.95106771469316
42.0569340189913 7.9783699648656
41.862037035645 8.00562262519796
41.6692234211608 8.03393110531737
41.4780426396278 8.06304170796663
41.2859081610547 8.09478372202134
41.0939410660363 8.12923345729002
40.9009566670187 8.16544477518716
40.7070869750263 8.20217588931846
40.5108043667706 8.24088222410905
40.3133571504192 8.28036586651259
40.1143120019903 8.3217598777705
39.3759608481881 8.48047487709548
39.1794233056061 8.52171725273126
38.9837021848354 8.56228151066618
38.7878610184998 8.6024795264756
38.5927673968718 8.64309242915526
38.3993300516035 8.68292421290544
38.2056554803814 8.72289524393929
38.0124247535257 8.76215477417674
37.8194274198844 8.80260841132847
37.6263607256263 8.84514600842754
37.4334126385654 8.88878138151087
37.2395859468513 8.93443776387902
37.0445384510024 8.98058246457449
36.8484105279972 9.02671857660468
36.6532341352771 9.07315131172697
36.4590865259985 9.11755063877414
36.2660439685907 9.16329477214359
36.0737130759631 9.21126593132949
35.8804727372623 9.25980457391995
35.6875222333862 9.30852252540577
35.4938777489656 9.35735683150565
35.2983144129362 9.40725361385173
35.1026781329377 9.45846085850518
34.9053746918232 9.5112084155522
34.7101417048207 9.56523401937308
34.5133189144567 9.62148568588848
34.3194725451337 9.68073216443564
34.1254293523946 9.74249275253619
33.9354804371415 9.80651853532623
33.7514252070501 9.87064830725325
33.5691186760418 9.93484580497602
33.3884356824916 9.99969377265779
33.208258416524 10.0655918317986
33.0293136984886 10.1308155915405
32.8500174316712 10.1979711827615
32.6704840810836 10.265788683108
32.4908694410958 10.3360244363807
32.308001850101 10.408480045896
32.1280970513595 10.4835246459791
31.9473749782259 10.5623675823832
31.7689992054867 10.6424451718688
31.5925101068161 10.7241675281877
31.4174358565392 10.8086863074316
31.2442801765072 10.9006258114916
31.0720047537633 10.994832403102
30.8991815685831 11.0922130996741
30.7284948438426 11.1899934302863
30.559339057849 11.2928315482986
30.3923221187317 11.3971222509742
30.2266845078945 11.5058083540021
30.0628385152813 11.615788238096
29.9024062131545 11.7278797634326
29.7448404510645 11.8423666629605
29.5937330767919 11.9614731228706
29.4443821641174 12.082585343713
29.2979310136698 12.209736300325
29.1543007353154 12.3377408831226
29.0189353032088 12.4690340658001
28.8869029633487 12.6041351442177
28.7621939620091 12.7464147189635
28.6412217331043 12.8895569868069
28.5288292911366 13.0369115714925
28.4216878415274 13.1860292039267
28.3251191662743 13.3377272779026
28.2321829960192 13.4908898699374
28.1438803596361 13.6464993508298
28.0591705363189 13.8025380395916
27.9791377707745 13.9608481278642
27.9027958681944 14.1189751121084
27.8288439186109 14.2763801134494
27.7569796473396 14.4337939479996
27.6873776124171 14.5937760251052
27.6200096048561 14.7544734331261
27.5550726609904 14.9186890296372
27.491257273966 15.0833593336305
27.4301168754689 15.25072926369
27.3689162216073 15.4166544884048
27.3087347723627 15.5831474447661
27.2486843790888 15.748063598461
27.188658841995 15.9158367358048
27.1283482592355 16.082104841375
27.0702310573771 16.2477199919396
27.0117283667971 16.4128656519701
26.9545141481992 16.5791278126538
26.8966968261487 16.744690030528
26.8362030614547 16.911350251029
26.7749651042375 17.0767766603185
26.7089362437988 17.2430486716457
26.6439002898661 17.4085561916579
26.5772429828327 17.5729929310522
26.5115087494777 17.7375308924417
26.4463360115877 17.9024206609561
26.381231664689 18.0678180212822
26.3160522268393 18.233472702797
26.2515964249716 18.3985132422034
26.18655139994 18.5607699374134
26.1208128710003 18.7235689320257
26.0535620368676 18.8850801927348
25.9859496191261 19.0479028114941
25.9188738472158 19.2068842338844
25.8522419037983 19.368307932734
25.7854019083048 19.5300828526424
25.7185193365984 19.6937637380654
25.651448801163 19.8576204722337
25.5831620021189 20.0225930965464
25.5157911041692 20.1873677025934
25.4471723760018 20.3533861223169
25.3780194130899 20.5192466920225
25.306959073877 20.6868221083794
25.2371365088355 20.8556083283279
25.1653668707435 21.0259882684249
24.7662941933233 21.9678655401146
24.6932834094627 22.1417560203286
24.6190214585828 22.3146004573559
24.545372652525 22.488662370899
24.470205795321 22.6627948542993
24.3947730123468 22.8377366010993
24.3171525908966 23.0126959819753
24.2402314164788 23.18644170815
24.1621700306293 23.3599971532048
24.0839584555378 23.5356956951011
24.0040795977252 23.7132526223255
23.924600582236 23.8903135994116
23.84371351903 24.0674785288576
23.7630206440855 24.2430936031416
23.6826683060964 24.4179275524376
23.6017429957689 24.5920762219917
23.5197052184245 24.7652301166515
23.4371145484008 24.9393616106442
23.3531378325675 25.1133753080275
23.2703443629099 25.2895225680099
23.1875757529627 25.4678072019364
23.1060850836037 25.6490909334612
23.0232772398883 25.830400409096
22.9384941056657 26.0131409897066
22.8520781314055 26.1964609711896
22.7655004974752 26.3801877278218
22.6782417972939 26.5639440488555
22.590944826193 26.7494114106508
22.5017060547481 26.9342168565643
22.4116369850931 27.1209069234885
22.3198576026892 27.3066012585847
22.2286091023567 27.4932779660678
22.1363600532682 27.6787071531935
22.0430750558196 27.8642965690543
21.9478626122854 28.0479641510143
21.8514506386774 28.2340008624487
21.7529524276719 28.4188119842902
21.6530289431635 28.6053017121177
21.5517806412998 28.7899249302401
21.4511244335678 28.9770765650058
21.3493988015234 29.1636416301549
21.2473240220417 29.3512958875045
21.1435724132371 29.5371246436291
21.0390096601913 29.7202676125895
20.9327146058835 29.899967507632
20.8266950241656 30.0826059305594
20.7200393369697 30.2647054776988
20.6143067193549 30.4477358963841
20.5075974678917 30.6292879864988
20.4004596681752 30.8132797874526
20.2924781932894 30.9962129120057
20.1839074729524 31.1808570785124
20.0750421436812 31.3636061232263
19.9655894916351 31.5460528253271
19.8558336173322 31.7274770959051
19.7462987176846 31.9067544606006
19.6359555354047 32.0849826860709
19.5260112479623 32.2607683362449
19.417005347748 32.4350222610116
19.3066468833426 32.6086943824068
19.1948048104537 32.7811218442048
19.0828546416924 32.9545831790329
18.9701201053268 33.1268074856416
18.8578093171596 33.2999903196857
18.7459720236995 33.4730959046037
18.6330633779203 33.6486001834987
18.5189705239968 33.8230991968508
18.4031520356423 33.9998423940956
18.2859475047957 34.1758759882167
18.1689696797862 34.3513745248298
18.0517775924896 34.5257361817945
17.9329344920894 34.7003877726139
17.8131004138052 34.8727427093857
17.6930721488814 35.0462135413596
17.5730381455293 35.219592812534
17.4527363062301 35.3931800028368
17.3321781133483 35.5661548787681
17.2107934687744 35.7370219441666
17.0888186370277 35.9065461155899
16.967319219257 36.074754105221
16.8460216430887 36.2412090865337
16.7244715342341 36.4081466692531
16.602205930745 36.5736040145533
16.4806328730585 36.738855352717
16.3586121437455 36.9049994066117
16.2367425404936 37.0730166412883
16.1140522102143 37.2418254907234
15.9911878015277 37.4077558978847
15.868250699324 37.5728107558551
15.7437467662255 37.7370377434833
15.6177793106123 37.9003853583824
15.4905932014773 38.0644940654146
15.3624428904046 38.2277920757796
15.2326205230671 38.3912236018138
15.1018320357527 38.5547752966347
14.9717781836598 38.7179035278892
14.8419386013806 38.8806960373335
14.7115518769371 39.0421914310808
14.5802870415337 39.2026167059361
14.4466365646083 39.362360985565
14.3116679590496 39.5216417306649
14.175490269287 39.6810159391114
14.038799870616 39.8396080638278
13.9026126227361 39.9974867801938
13.7666912983671 40.1550393109374
13.6299511651726 40.3123629367393
13.4927423235184 40.4691696229253
13.3552656547348 40.6243491974601
13.2182596148627 40.7786036286044
13.0815041939891 40.9325185228274
12.9452691408434 41.0858935931848
12.8088810369397 41.2396902230101
12.6717143015475 41.3928478315416
12.5337459718712 41.5464861303549
12.3949358741006 41.7002369694435
12.2562692605294 41.8538027776947
12.1172276775065 42.0074639623025
11.9768239665421 42.1602152535716
11.8369214912627 42.3126441776867
11.6980272221677 42.4652905624377
11.5602042906822 42.6185321007263
11.423217388781 42.7713520789267
11.286634157056 42.9233098631619
11.1509309519972 43.0757807743423
11.0153960964536 43.2289898940229
10.8793140909664 43.3825328273679
10.7428839027735 43.5354577236442
10.6068458993001 43.6888175340801
10.4713760944177 43.8410252096507
10.3356135766208 43.9947665251341
10.1996750561802 44.1478573787076
10.0648958793186 44.300814709853
9.93244686866142 44.4534802048868
9.79929765789583 44.6066759846081
9.66734032048255 44.7584258735903
9.53535428806603 44.909798073338


==> hansbibber.txt <==
12.2850841374469 60.2187762950308
12.397034207808 60.0898661796892
12.5427801913137 59.9032193124615
12.7195079263908 59.6717533946773
12.9236542706002 59.4093704149849
13.1481627333325 59.1200609049744
13.3867975516275 58.8110886946679
13.6378809345764 58.4848152968111
13.899532309825 58.1503128562144
14.1658229586848 57.8077721346465
14.4345088179664 57.4652123368971
14.7057333699915 57.1224388932523
14.9781421424241 56.7844151629789
15.2504323119766 56.4529761790624
15.5220586400526 56.1265043700063
15.7976221443568 55.8008337126187
16.0633963053596 55.4937232025023
16.3404309996842 55.1753735893305
16.6335816981894 54.8489818653094
16.9088888806617 54.5471894962983
17.1859446537308 54.2526227989111
17.4518011261867 53.9785695472873
17.7334349809912 53.694971062608
18.0216461041793 53.4152505465631
18.3141846796747 53.1378285827669
18.6271686215746 52.8526029425241
18.9128946524794 52.5962991016046
19.2216257830708 52.3290670681111
19.5335460668636 52.0642861868489
19.8510832345996 51.800024142104
20.1748456605357 51.5404507660649
20.499643090348 51.2899018475435
20.8289975490007 51.0442132731956
21.1567794346623 50.7994364944327
21.4842992282225 50.5571356731039
21.8144552823113 50.3139287766162
22.1460767802058 50.0733180091797
22.4775088746865 49.8287624971361
22.8135630326148 49.5816604451446
23.1491695207657 49.332793939542
23.485757429469 49.0816708426692
23.823782084406 48.8323007511764
24.1590250837588 48.5847160992608
24.4924314966328 48.3347852052228
24.8226487608721 48.0859416001718
25.1490972019119 47.8357684611336
25.4736669730179 47.5866253854519
25.7927690857011 47.3391876345803
26.1106506329631 47.0898976894216
26.4279065953306 46.8415195379564
26.7441275622018 46.5900588402423
27.0581235817048 46.3362347343662
27.3703289279385 46.0791087204234
27.6814954643869 45.8272817888589
27.9958951486825 45.5731276823807
28.3080488499836 45.3223117344062
28.621537898201 45.0702120232068
28.9316197017036 44.8178834161939
29.2408272140044 44.5646830770186
29.5509836250289 44.309874697628
29.8590738750906 44.051791117816
30.1642332532521 43.7994701490375
30.470559626455 43.5469183689753
30.7727689863052 43.2901357243238
31.075636453253 43.0321265465056
31.3806351302283 42.7799028600254
31.6849718797362 42.5329553682375
31.9945964689293 42.2936360229886
32.3114105262943 42.0616148270309
32.6325176213885 41.8466887851053
32.9681337571503 41.6553930354665
33.3199769130764 41.4939422604673
33.6681239960562 41.3667371325328
34.0430890392796 41.2544964298702
34.4436208716209 41.1576894054295
34.8291731090229 41.0851059520079
35.216366818285 41.0300048805571
35.5849881030496 40.9893513657343
35.9726295100385 40.9550250562317
36.3623868255364 40.9287198478713
36.7516697009161 40.9095544738735
37.1613960442323 40.8925102292398
37.5468603696608 40.8817016906836
37.9097882961495 40.8744201824394
38.2920424303952 40.8656107242237
38.672195980444 40.8618428369825
39.0455886119582 40.8601522425511
39.417619110527 40.8578493388824
39.7835582691035 40.8514738955145
40.1496313378797 40.8400626108103
40.5142580895952 40.8233007430576
40.8769258154372 40.8037176611215
41.2419045669627 40.7790987354195
41.6111763218664 40.7477939574271
41.9799085706881 40.7098453019272
42.3510742824806 40.6655350772633
42.7215168339914 40.617308720832
43.0916762310902 40.559376923718
43.4588549995654 40.4961746626351
43.8230875767375 40.4291363895149
44.1902892843529 40.3538137717463
44.5534275398533 40.2703498776521
44.915777588959 40.1827008940572
45.2748676930844 40.088184858795
45.6327334069253 39.9927169739367
45.9858737420363 39.8947292679022
46.338310044387 39.7903723643243
46.6885768753703 39.6810845353183
47.0398270307549 39.5630278527122
47.3960168138351 39.4347564130291
47.7548849359578 39.2988167541213
48.1174912652924 39.1598365096505
48.4751809107063 39.0222716488709
48.8293925290313 38.8860458701843
49.1893740680287 38.7426516372786
49.5516513274682 38.5933841578667
49.9183019438801 38.4399067847239
50.2821823748724 38.2822691211718
50.6471341348802 38.1174706417683
51.012613903226 37.9464097860869
51.3736437760161 37.7698075992236
51.7323205186396 37.5879902695678
52.0913148297113 37.4011304201638
52.4461500390836 37.2099605417314
52.797625824743 37.0139026604787
53.1473453663128 36.8102681261176
53.4973097818196 36.6039439926402
53.8456824794402 36.3892534955944
54.1907416655548 36.168170916382
54.5202281660713 35.9523254449195
54.8808829601178 35.7024250422319
55.2180754156768 35.4589730341089
55.5470912373468 35.2066520387758
55.8764820194904 34.9486399656303
56.1834971095415 34.6981921836619
56.503000932076 34.426050201569
56.8141062062154 34.1492271865005
57.1334913789627 33.8523542540193
57.4376711936913 33.5681586987352
57.7232977104435 33.295344367002
58.0217955836373 33.0025335219332
58.3136167010916 32.7025027368919
58.5959067102935 32.3972911538057
58.8697101705286 32.0887519204925
59.1524669414815 31.7591136367238
59.4015951463412 31.4525506235846
59.6556055745141 31.1281532829194
59.9048140892403 30.7943414027439
60.1423182015668 30.4526123920339
60.3747755306659 30.1067087897385
60.6002155744621 29.7558723606238
60.817616739159 29.4033973867547
61.029316835257 29.0451846124491
61.2276251659464 28.6774962695249
61.4121858990295 28.3040472482248
61.5818320321721 27.9203916064792
61.732905714537 27.5332690784654
61.8653610295232 27.1413639594859
61.9753947253588 26.7484912853208
62.0606728141829 26.356778414211
62.1170859357 25.9623173305143
62.1372648088285 25.5701834703866
62.1306448950183 25.1918927298694
62.0932928441817 24.8260387994212
62.0301980401221 24.4728169578936
61.9446051287225 24.1426725175023


==> hansbibber2.txt <==
10.5697993762933 42.4538791694646
10.5691757115795 42.4593537415217
10.5654633315354 42.4625011493661
10.5596379263115 42.4670296024446
10.5578118758586 42.4739615193731
10.5593825557638 42.4866579457399
10.5572580728191 42.5018646700085
10.5552177632783 42.5147785590957
10.5487046022648 42.5234997320494
10.5386014968898 42.5332166356727
10.5297017400587 42.5456574701171
10.5263614759629 42.5599562176755
10.5269698673513 42.5754605092426
10.5297764143631 42.5878517314713
10.5301734014936 42.5995333596581
10.5288457174302 42.6077204214293
10.525605872023 42.6089908322268
10.5209244892997 42.6029211224976
10.5116956472709 42.5947722281089
10.4980848282603 42.5834263403099
10.4835136227439 42.5678915489427
10.470520730053 42.5515899323083
10.4553134188324 42.5375468213924
10.4437017905272 42.5219357229262
10.437572172064 42.5068053133915
10.4309786313888 42.4959210351179
10.4248671954372 42.4861965255624
10.4248767450264 42.4756021793862
10.4612467824198 42.4446698410002
10.5574118718595 42.3638253407109
10.7049591230997 42.2329389836769
10.8968884981683 42.0661454726187
11.1260306393145 41.871799741406
11.3811929211093 41.6559600770862
11.6536554123751 41.4266495069452
11.9406135007847 41.1858556660878
12.2403760060874 40.9380688542466
12.5471098666059 40.6850668819702
12.8588407575376 40.4280972684617
13.1707170417568 40.1692849920824
13.4835632728064 39.9114341055145
13.7942266442219 39.6508516572412
14.1075970640379 39.391474755525
14.4224329251592 39.1328913789146
14.7420840804145 38.8761659144745
15.0572126518201 38.6208634666358
15.3706576890998 38.3658433332902
15.6858551380222 38.1143711781509
16.0070846173436 37.8648370497642
16.3318571741826 37.6174469651896
16.6558472670667 37.3679433544126
16.9845569993632 37.1209233216568
17.3145466049729 36.8769667591136
17.6435203504313 36.6329873083586
17.9735424720528 36.3845595276084
18.3064686882075 36.134590469768
18.6238490131812 35.8975162456767
18.9754413961711 35.6335269157393
19.3102596716626 35.3810323045508
19.6450894254924 35.1287475184256
19.9783006977749 34.8811018174148
20.293557483096 34.6506123421406
20.6238187529039 34.4091031244266
20.951780466101 34.1667069142112
21.293656191703 33.9128941984975
21.617332548453 33.6731475368842
21.9392985924256 33.4371167182988
22.2410641629427 33.2188124799928
22.5583698850076 32.9879262393004
22.8756335187243 32.756891213835
23.1916421575761 32.5283722032333
23.5227719776478 32.2871605580725
23.8196495530284 32.065287363759
24.1314416947716 31.8311945987935
24.4414163819216 31.5952916018914
24.7515708984306 31.3577366968018
25.0601662307508 31.119065896999
25.3671889881823 30.8800937115295
25.6715544328355 30.636678925256
25.9725642871977 30.3932526989661
26.2722885324185 30.1490882666459
26.5706295986807 29.9035160879331
26.8653606355043 29.6606449577911
27.1597224444467 29.4191396097329
27.4535409355433 29.1808236322298
27.7470341973654 28.9416759765214
28.0383005989355 28.7004643905603
28.3291575996647 28.4620148905302
28.6195171968095 28.226611695422
28.9066857237133 27.9863462452105
29.1979406559708 27.7514428172256
29.4934809534193 27.5199175954122
29.7922429227683 27.2879441015409
30.096966132979 27.0547383430814
30.4054352113755 26.8244625254918
30.7236152284787 26.5982001079294
31.0472437785299 26.3740473956247
31.3738223535971 26.1589591946666
31.7078850127926 25.9494523764036
32.0472125488884 25.743752954283
32.3974715967484 25.5489263573395
32.7527200475452 25.3669163574876
33.1140445543661 25.2029400056959
33.4809515391765 25.059572451877
33.8485089993293 24.9286399964572
34.2218899864049 24.8165423476566
34.5983243196268 24.7222837884669
34.9766143964069 24.6476726408394
35.3574030212204 24.5928004713869
35.7389607345959 24.5509490052356
36.1200248897016 24.5245770352298
36.4963751615608 24.506905253419
36.8486470773247 24.4977353061317
37.2383470354165 24.4957108623465
37.6063293926272 24.4891065017444
37.9718897588875 24.4846366560544
38.3356977130777 24.4762487752218
38.6802368481015 24.4664417301315
39.0434670445344 24.458494486094
39.4097275954579 24.4455896032288
39.7996953674926 24.4294514457008
40.1702871707565 24.4016812817068
40.5214838821496 24.3671909662015
40.891321910814 24.3326491215305
41.2601612875469 24.2912306803863
41.6302633169276 24.2512238024778
42.0016088652906 24.2106980769933
42.3694802130573 24.1717689462809
42.7381512416024 24.1338832281662
43.1060187595566 24.0926421885923
43.4748007526149 24.0577283795368
43.8421479103001 24.0196633559378
44.20994273258 23.9798853827608
44.5824973655525 23.9398804070552
44.9553121724835 23.8942806874572
45.3272584375922 23.8545084300495
45.6974637781564 23.8167562365084
46.0679407829877 23.7811747933404
46.4383489232687 23.7503545133565
46.8092353427862 23.7210621520203
47.181300247924 23.6994895078634
47.5510426470682 23.6820142122273
47.9195950975459 23.6673124475388
48.2867242030713 23.6571582045541
48.6509530297264 23.641563726316
49.0148030626726 23.6269916793861
49.3768662464632 23.6079388798437
49.7412787169538 23.5827228908451
50.104661936936 23.5584606623354
50.467850012874 23.5294506268648
50.8327484104792 23.5029260809673
51.1959747457743 23.4720466793241
51.5638001871285 23.4387180189768
51.9315338057637 23.4095115012308
52.3045016858406 23.3804194268898
52.6781391630108 23.357385625457
53.0446790089602 23.3323451264089
53.4067192265398 23.3074114544631
53.7611223283815 23.2882842731168
54.1193439888376 23.2665628643248
54.4781663703837 23.2485611121885
54.8268531057123 23.228068157179
55.1832228640451 23.1972517130213
55.5319134094586 23.1661338929507
55.8711072864465 23.1326488610169
56.194889174084 23.101365123168
56.4927943761956 23.0727748351391
56.7826262632745 23.0426966982774
57.0184779289682 23.0224041968391
57.2340123971563 23.0035995886848
57.4017727592169 22.9911432642663
57.5344926530705 22.9823131784083
57.6470713557978 22.9754898287443
57.7685268938148 22.9798521418905
57.9197465885386 23.00612986604
58.0910463044586 23.0629392678625
58.2911421780535 23.1636138695713
58.4829619910887 23.2917929626148
58.6624576092079 23.4477035443443
58.8418193636947 23.6392293623381
59.0026584450959 23.8517779452909
59.1323368661668 24.0850345700375
59.2236307247244 24.3333510909233
59.2742366330005 24.5922849060644
59.2793258912696 24.8509059563155
59.2365568465056 25.1027496687664
59.1457764437713 25.3435069679832
59.014154993246 25.5628524555449
58.8428403509885 25.7551570507964
58.6390525729741 25.9133686541061
58.4085156746693 26.0361291069144
58.1569421770297 26.112027637184
57.890664468327 26.1430594978303
57.6162062472724 26.1309147411144
57.3422951029217 26.0715589545945
57.0763538926503 25.9651828803927
56.8234561798847 25.813875241307
56.5879676777884 25.6191715822875
56.3729684885216 25.3803584878134
56.1842591612289 25.1030459509932
56.0131274091949 24.7893971149984
55.8557126001787 24.451776500465
55.7108209648364 24.0962900710805
55.5791374087938 23.7318516487671
55.4664739484926 23.3560672913518
55.3691842103971 22.974768283675
55.2842493154997 22.5909341666764
55.2127291197421 22.2008662693563
55.1542601350106 21.8060200251141
55.1070249159155 21.4110039948909
55.0726381195767 21.0119840705317
55.0494544708734 20.606942100537
55.0387175002646 20.2033250269965
55.0406988609229 19.7955133078122
55.0538106756055 19.3849089694225
55.0793385565513 18.9742340335885
55.115472709352 18.5668876998709
55.164072672852 18.1616462916696
55.2195521777044 17.7612089530028
55.2809814508958 17.3640487198086
55.3531011727715 16.970040643134
55.429594258967 16.5768117787536
55.5079009697713 16.1828799926097
55.5909215729706 15.7863091522355
55.6733491466493 15.4121001234297
55.7678024543194 14.9990950609177
55.8602738165985 14.6084012625108
55.9513371267614 14.2145085636058
56.0375832292372 13.8183382969238
56.1171564410824 13.4403066125798
56.2004027865308 13.0409355386014
56.2840087995156 12.6438115181832
56.3651315686882 12.2266290158557
56.4362602967993 11.8303777027144
56.4969626217672 11.4547285358545
56.5599300350245 11.0590728567359
56.6214281934397 10.6708455258605
56.6830908834632 10.2857274467357
56.7486371849521 9.90293271707841
56.8135024257277 9.52369931989989
56.8725633083331 9.1506219639628
56.9286244512686 8.78608265572838
56.9840351530737 8.43148913832899
57.0355240222537 8.10173434935833
57.075155525905 7.82006615393286
57.1040699091721 7.60901279421324
57.1223973090405 7.49824663912224
57.1321962265354 7.48637281287224
57.1376563399947 7.55567477643989
57.1380888938824 7.68179402558177
57.135552345681 7.83476967811081


==> hansbibber3.txt <==
12.6928414000904 73.97689013222
12.7138764747121 74.0070021978111
12.7298236424352 74.0341919452223
12.7417638081936 74.0585509369799
12.7507697480181 74.0794382477577
12.7569653359533 74.0955415033942
12.7607360637079 74.1068454473448
12.7641050418638 74.1131173623704
12.7645163583601 74.1154216435421
12.7618370515507 74.1153415249095
12.7597225909382 74.1132012909258
12.7605696226975 74.1079746977967
12.7627118280187 74.1021071786275
12.7641992717174 74.0978991961604
12.7651256958882 74.0948624322398
12.7681785397953 74.0905743375797
12.7731894492316 74.0853515600539
12.7805644836828 74.0763099375705
12.7911162367369 74.0610650741066
12.8008649644808 74.0431878371887
12.8074580222648 74.0247230843024
12.8098365031878 74.0089250352039
12.8100345201285 73.9918756551739
12.8106051142746 73.9762721709237
12.8099828851398 73.9614812882059
12.8068200488558 73.9480828915691
12.8045678495046 73.9382248461059
12.8035940821015 73.9314111985162
12.80243904672 73.9262647175749
12.8037251344621 73.9241092249802
12.8061753461189 73.925154545369
12.8067287082733 73.9314302757162
12.8058309756997 73.9427571058037
12.8040780826218 73.956247060652
12.8005971737511 73.9725868423258
12.795219898449 73.9866757550818
12.7887177168697 73.9996163432741
12.781359420145 74.0117481411742
12.7731435735175 74.022949071149
12.7640036970225 74.0332572825429
12.754780122807 74.041902143421
12.7466613695744 74.0480672304005
12.7406293402268 74.0512375191994
12.736004402327 74.0526910431156
12.7334092717622 74.053225145854
12.7307677485125 74.0539232957316
12.7296103193219 74.0526299985789
12.7264766506319 74.050798781023
12.7228972275382 74.0498297609311
12.7220449378513 74.0503066392205
12.7187854805684 74.0511535748751
12.7157675532206 74.0520310290244
12.7110770921351 74.0523667490368
12.7047069221366 74.0535990003082
12.6998447585598 74.0559643172278
12.6963490309225 74.0597640890602
12.6938667706322 74.0651928793956
12.6932684432433 74.0698739222179
12.6910167132653 74.074478667139
12.6902050748694 74.0782708081283
12.6876266821962 74.0818264172891
12.6838750774066 74.0841688457842
12.6782806731408 74.0840620210143
12.6710926532418 74.0802889495919
12.6657632183586 74.0739025801515
12.6609838036982 74.0648037247791
12.6587392560609 74.0555980486267
12.6585039503713 74.0454767667912
12.66206903191 74.0357179162843
12.6700543486371 74.0247954824242
12.6812852526385 74.0132473853984
12.6931441333769 74.0021990598731
12.7052828064789 73.9912117715175
12.7173138662772 73.981452926256
12.727828788411 73.9721747747062
12.7365219530027 73.964208991421
12.7428524296476 73.9572236694379
12.7496497019669 73.9538664455422
12.7559854365953 73.9520237895419
12.759185586965 73.9517338474033
12.7580955940544 73.9517147725642
12.7579406338672 73.9492426319873
12.7581668622192 73.943756615034
12.7580372525862 73.9382362625313
12.7579325134837 73.9329600715057
12.7590454664986 73.9282485077756
12.7607003056105 73.9264935929416
12.7614904172875 73.9290572961106
12.7613239728979 73.9355352220207
12.7614382747266 73.9453474851351
12.7595490746828 73.956159286685
12.7565679660083 73.9708471612043
12.754019219058 73.9861492535053
12.7524624202648 73.9985290356884
12.7512514176857 74.0078873093991
12.749488963127 74.0146399162517
12.7455173486849 74.0205036180429
12.7422148457295 74.0227888210773
12.7381652755424 74.0230367957882
12.7348933842757 74.0221707803036
12.7314234864316 74.0211330906083
12.7270659071849 74.0196375943047
12.7248787486377 74.0174401342838
12.7210750135259 74.0166008235664
12.7190973404262 74.01410579245
12.720805748499 74.0088028968523
12.7235037113096 74.0039425487736
12.7276326783225 73.9987350314576
12.7303287270667 73.994851327671
12.7325493675421 73.9931002312602
12.7352329801728 73.9912766472732
12.7362856679447 73.9904297107656
12.7370786514071 73.9897010387797
12.7385340476529 73.9897735257557
12.7400057049837 73.9907997714383
12.7411047838704 73.9927149192114
12.7394418131333 73.9963887938746
12.7365047104202 74.0038662552914
12.7349589149226 74.0115039497781
12.7314383138139 74.0199046503745
12.7252522779265 74.025051125042
12.7185812713762 74.0273096198381
12.7093510055092 74.0291866094028
12.7012494734555 74.0305333114695
12.6948702154644 74.0327994367264
12.6911061755257 74.0347908819736
12.6890859319699 74.0383541211681
12.6898961305763 74.0422378247582
12.6945043253503 74.0464191029547
12.6976097738028 74.0512374929337
12.699511400247 74.0546252409185
12.7014135051653 74.0578565762471
12.7042233814609 74.0580511438995
12.7083839146164 74.0536028198574
12.7126534972077 74.0450647787452
12.713496706372 74.0335891601125
12.7144724004716 74.0187753900464
12.7174951196041 74.0032520217182
12.7215571338188 73.9888235735059
12.7273792059661 73.9756235629642
12.7333720209979 73.9656968514142
12.7424368040202 73.962026796462
12.7513097960258 73.9618207905698
12.7591554496437 73.9613095804086
12.7668537931172 73.961614788421
12.7727059887068 73.9617139827961
12.7794095150641 73.9640602309216
12.7841415836682 73.9681079854648
12.7869457188189 73.9715491450829
12.7880280563927 73.9758486889779
12.7908714090816 73.9808425671729
12.7941499924124 73.988037721207
12.7965715009397 73.9989601617576
12.799141274751 74.011225492465
12.8030172243404 74.0209461982162
12.7986295087741 74.0268404206438
12.7934846836578 74.0292324431577
12.7884087314915 74.0290607633651
12.7835657019937 74.0265313936692
12.7821399601634 74.0244979813635
12.7840411117519 74.0221975169126
12.7864817595376 74.0207020261477
12.7866405472272 74.0208660727567
12.7863191476125 74.0170090738865
12.7844686969516 74.0133809778955
12.7802904723526 74.0104281395887
12.7733827185112 74.0127438595324
12.7655729304399 74.0218045565039
12.7930331987259 74.0155402910245
12.8701333710718 73.9620421374866
12.9881300735731 73.8527834897219
13.1412318496963 73.6921134861012
13.3258559213489 73.4896688941558
13.5341035398588 73.2566315709394
13.7607146133081 72.9983044090532
13.9990650024871 72.7219245175069
14.24630321879 72.4317494752654
14.4972447372769 72.134035929244
14.752345353496 71.8323127895668
15.0098789660897 71.5270645584476
15.2689808504836 71.2185048827141
15.5295304801666 70.9072060129893
15.7926173719278 70.5909018221561
16.057042003928 70.2739452632224
16.321217453948 69.9566339044636
16.5842574725746 69.6429964240623
16.8497692233744 69.332933627621
17.118761872028 69.0241450576252
17.3887072476094 68.7164361406981
17.6562535847937 68.4113977456702
17.9234995632852 68.1071833985838
18.1912123371518 67.8077988822315
18.4582574347066 67.5116228093961
18.7242684951377 67.2184911299264
18.9909950558855 66.9285717107572
19.2621868086105 66.639594606804
19.5390710082302 66.3568512698095
19.8188564300081 66.0819478263144
20.0883301915978 65.8260928360345
20.3781393305895 65.565305019053
20.6896038940477 65.2939839121722
20.9912255091109 65.041520505013
21.3011385224546 64.802630990577
21.6046301776146 64.5852544396137
21.9353300446057 64.3688583705372
22.2730500444095 64.1759056789305
22.620313565499 64.0064192626851
22.9934547229106 63.8528720663732
23.3387544090271 63.7325308979357
23.7038710131284 63.618282348299
24.0747097124022 63.5187903475257
24.4519783547786 63.4361989461489
24.8336079144657 63.3711910335443
25.220005885458 63.3201957380619
25.6128969353517 63.2812559492527
26.0126349907665 63.2515256560746
26.4151814845616 63.2267358297998
26.8187457499944 63.2038840408972
27.2236587563112 63.1810856628865
27.6279997414811 63.1616941099198
28.0340108680044 63.1440460275932
28.4412636003184 63.1282062724504
28.8494748024593 63.1074298631221
29.2593657162417 63.080873684284
29.6642041161439 63.0502201544613
30.0671810636535 63.0175866224969
30.4712006572385 62.9812906598278
30.8744550107685 62.9397528421269
31.2771890011471 62.8952125931023
31.678493903768 62.8447399679949
32.076661314155 62.788525718068
32.473233192512 62.7327368421029
32.8764454615223 62.6852284975945
33.2884216704901 62.6449229406169
33.7017963602845 62.6057218395179
34.1126208757362 62.5701927041468
34.5201644139722 62.5322925238878
34.9237918244672 62.4885114685005
35.3267534764065 62.4407417948078
35.7269277344793 62.3869443684419
36.1233083012368 62.3323324325361
36.496234172842 62.276503483435
36.9061978061003 62.2148184839327
37.2978816970977 62.1558402394763
37.6901337808802 62.0968085844436
38.0827799631395 62.0404608054282
38.4542710038532 61.9848931862042
38.8439614409712 61.9194064953293
39.2317598157065 61.8519989331319
39.6374935724014 61.7837215547266
40.0246108818655 61.7151256106466
40.3915429955434 61.6468787287829
40.7846483321414 61.5762455607226
41.1856815855169 61.5054578904412
41.5905027934974 61.4312614896246
41.9974666807765 61.3581657263918
42.403650021218 61.283769038348
42.8067570857155 61.2080676067628
43.2076334659531 61.1342374453905
43.6084065381663 61.0605694255469
44.0060535951755 60.9836529017786
44.4023959138 60.9052675904496
44.798941023399 60.8241030296916
45.1908143247109 60.7429918740586
45.5807515634085 60.6590194433481
45.9696251159787 60.5720865479175
46.3554568271101 60.4865919173288
46.7417629878473 60.4025298303692
47.1257236791179 60.3179870494208
47.5114406045803 60.2311457117821
47.8965874297745 60.1344902047629
48.2785355461053 60.0267653758003
48.6534510870804 59.9074561975951
49.0230711542712 59.7762059637857
49.3854635100058 59.6315249039906
49.7462641665755 59.4762361449304
50.1047346617627 59.3154003248749
50.4605000274955 59.1475581972012
50.8114443672502 58.9721909161371
51.1587997223113 58.7888216003892
51.5031285447436 58.600155111728
51.8436426347715 58.4054761288127
52.1817576937137 58.2017688685901
52.5184264474141 57.991322352199
52.8524972049518 57.7749587221199
53.1828488831272 57.5563423111049
53.5112491929597 57.3353796533305
53.8373537755387 57.1119810940669
54.1615108156015 56.8873140391512
54.4686641515768 56.6724382534228
54.7909654798996 56.4437959327647
55.1270871035698 56.201263085972
55.4447740206195 55.9662115070868
55.7605210479614 55.7289529299026
56.0588626200834 55.4997135411305
56.3703204666087 55.2527495206192
56.6801253922259 54.9995593643617
56.9877378987427 54.7424034809315
57.2934526061403 54.4799599624006
57.595689287229 54.2126694410212
57.894811432466 53.9406616325606
58.1909873962016 53.6621129470122
58.4826063421836 53.3767811311708
58.7708237878928 53.0840843931293
59.0535123563394 52.786115277141
59.3300521995117 52.4853287551279
59.6029035734595 52.1816847717917
59.8727207606076 51.8753511895655
60.1396415051302 51.5660628607173
60.4017373925252 51.2569843579929
60.6594254806483 50.9485257949072
60.9133868369039 50.6371201158024
61.1622172410248 50.3233376687776
61.4048491782449 50.0079452751871
61.6427174804038 49.6887779026773
61.878029872967 49.3664421455138
62.1083681884882 49.0407262640066
62.3316777503054 48.7106497984022
62.5486931910777 48.3770406077841
62.7644000704163 48.0366292137823
62.9706600288691 47.6912353820258
63.1662907660574 47.3405367408858
63.3502400718894 46.9864856320033
63.5208320640288 46.6298250306399
63.6788128534911 46.2720571116518
63.825043338668 45.912390247062
63.9610387029289 45.5477476253345
64.0863206680644 45.1795722743647
64.1989876064776 44.806855120714
64.2994144863029 44.4304478676324
64.3875247855058 44.0468387781503
64.4612867712789 43.6782981071102
64.529202314359 43.2867966575993
64.5915162956005 42.8683982722418
64.6415289894867 42.4615575189527
64.6781881975 42.0500776787837
64.6965351310408 41.6571560536207
64.6998373993061 41.2464716241226
64.6872532239321 40.8372512061341
64.6561463419721 40.43044473637
64.599097733379 40.0094091331271
64.5265299741156 39.6292649469203
64.428701555821 39.2326798600617
64.3079043665614 38.8440891605189
64.162045466128 38.4645500833687
63.9956474386436 38.0970560071458


==> hansbibber4.txt <==
110.575887190746 30.8034237408351
110.560188530821 30.7648322289155
110.559132772146 30.7343001925521
110.57451064587 30.7055747431678
110.60023084627 30.6733643213658
110.632417350684 30.6434773402591
110.665514506884 30.6125622035203
110.701883058579 30.584901354995
110.747847742707 30.5623928489992
110.790992437822 30.5462993624967
110.829270183152 30.5288972629125
110.867253304425 30.5119319828247
110.906384314634 30.492773050669
110.938941858779 30.4743026754958
110.970768563506 30.4590731998256
110.991923906093 30.4451293045544
111.003395043788 30.4335697395048
111.008304164022 30.4259777902834
111.009249276904 30.4222237679122
111.005786537654 30.4225136815948
111.003946074179 30.4277422214097
111.000284246479 30.4416214216261
110.996155592644 30.4584077041023
110.993381400949 30.4776470896995
110.987507963407 30.4969932687247
110.980800454748 30.5112653953895
110.975948722814 30.5194124366146
110.972788227235 30.522830715001
110.970779465042 30.5220028244905
110.969034736028 30.5186112085558
110.965587332482 30.5155781927901
110.961619589075 30.5095675085458
110.95985956503 30.5051019508405
110.958133989091 30.4993354528484
110.957716990288 30.4927945063125
110.957342079117 30.4863146022912
110.955593555301 30.4795123114065
110.952394882761 30.4736160874286
110.947761368281 30.4684008410531
110.94292886848 30.4655356760727
110.93899549568 30.4666954221796
110.934235627473 30.4710846181697
110.928216889987 30.4798878429643
110.91948151138 30.4907931477671
110.912475592609 30.5011891580822
110.90468527959 30.5134678972566
110.897040338016 30.5285144733362
110.891396506631 30.5443069131817
110.887807343011 30.5619592216151
110.883847020903 30.5811547245784
110.87650813876 30.6004284036831
110.870244445528 30.6176514913797
110.867202456046 30.6327190927546
110.862549619409 30.6483608483266
110.856228557085 30.662917200238
110.851319380088 30.6767048269112
110.842928346633 30.689294489782
110.832819370574 30.6981606257427
110.821727069841 30.7053290457539
110.811916573295 30.7105288990394
110.805186203862 30.7142809611234
110.797927824746 30.7169190161934
110.788526768894 30.7184201606729
110.782301492335 30.7187939802706
110.778184489961 30.7167070971173
110.77752261083 30.7103549954461
110.77903405789 30.7008783695062
110.781295483437 30.6872643023851
110.785730233329 30.6707450781888
110.793654525404 30.651780425148
110.800178405694 30.6341796478606
110.807054269968 30.6197263086959
110.816107220297 30.6093894527632
110.826254441467 30.6024003336888
110.837886213976 30.5981103919512
110.844077060475 30.5970784700078
110.828370393882 30.5971183842336
110.743420552621 30.5890124781677
110.546630266643 30.5589097401573
110.248269081673 30.5123001500288
109.888619397729 30.4632998531398
109.448507990173 30.4114146189071
108.961934706167 30.3583195767981
108.418901677644 30.296867098953
107.882587518418 30.2340088275614
107.360338578041 30.1706661714937
106.799961335704 30.100704014647
106.234078165979 30.0291642741123
105.66284213504 29.9540879093639
105.091234990314 29.8757763624962
104.519627862791 29.7955858919612
103.948973478783 29.7139762213013
103.379459338982 29.6293011534591
102.812776635072 29.5416846910536
102.247903752952 29.4523514613476
101.682984975516 29.3608894208415
101.120124684008 29.2721322852773
100.55783450122 29.1833179282757
99.9957815538661 29.0934849523854
99.4345091832919 29.0008021237347
98.8724524326445 28.9084645494684
98.3080425570571 28.8155718631415
97.7422208123325 28.7217025053349
97.1784652389745 28.6269385308602
96.6173918532241 28.5319990889312
96.0563414245263 28.4370939840742
95.4991784421478 28.3423529607021
94.9450496635922 28.2470778569167
94.3929603007681 28.1478408194266
93.8416094216886 28.0462556096072
93.2931703208023 27.9426541629677
92.7488406153455 27.8361761902322
92.2049432541227 27.7318441969776
91.6606135201529 27.6284640632036
91.1189009102376 27.526838885736
90.5768592269692 27.4271632083997
90.0351810513196 27.3257516762928
89.4929289637322 27.221911844582
88.9489397834063 27.1164620378512
88.4008642117568 27.0088376023646
87.8491652274429 26.8984395734861
87.2911032532545 26.7850790838027
86.7311588075568 26.6681629283455
86.1760105447101 26.5505982575244
85.6183484638945 26.4315208842394
85.0612278135957 26.3103852858287
84.5034318310583 26.1895510708644
83.9468985563332 26.0630266888363
83.3955327032834 25.9255359269331
82.8498622544686 25.7811036929318
82.3376502404702 25.6384610383524
81.7999633402027 25.4805845601835
81.2345020152594 25.3047674507109
80.6958510779483 25.1281417910287
80.160027854759 24.9371943769531
79.6545868452644 24.740824113876
79.1304798357327 24.5168955026469
78.6208610293762 24.2721806028417
78.1236891740607 24.0023283029923
77.6207210060076 23.6864528221273
77.1878206472616 23.3697501158311
76.757857381286 23.0026808465143
76.3584851573912 22.5976270886769
75.9886421378544 22.1611202360889
75.6475113845021 21.6973225272841
75.3365315440194 21.2078897148973
75.0556566876203 20.694305863524
74.8016096278382 20.1591155969595
74.5699671914878 19.6081578388036
74.3556519195876 19.0473592622284
74.151912399634 18.4802296715072
73.9503519639781 17.9080003019656
73.7503889589083 17.3379197882621
73.5515929589603 16.7672374560162
73.3527682682401 16.1959323149782
73.1494285753837 15.6304060153409
72.9386506832092 15.0662015680813
72.7188217859718 14.5088193420747
72.4872290233444 13.9653257820355
72.2422347596786 13.4367557081593
71.9864522447806 12.9301317388837
71.7171897441036 12.4436054497861
71.4321132715478 11.975739489453
71.1302547649255 11.5294170901231
70.8110250241781 11.1004082840379
70.4732369768081 10.687083071164
70.1169795451529 10.2935512388892
69.7451176139738 9.92017047502827
69.357113613678 9.5652955295749
68.9546836052763 9.22910238419781
68.543253179524 8.91167978757295
68.1236134302142 8.61075682877295
67.6933442864857 8.32432389670147
67.2506081667658 8.05622084161735
66.798288146717 7.80510192501766
66.3392826015151 7.57009638269389
65.8720696717451 7.3487368042339
65.3987595522194 7.13779517669945
64.9170096243395 6.93836688493913
64.4299602390462 6.75329943213587
63.96405346772 6.5862149950323
63.4455400099784 6.40580593351174
62.9454917964153 6.23978844869146
62.4418569484022 6.07639474714188
61.9318537798155 5.91762414193085
61.4432959934409 5.77489801839041
60.9257593068107 5.63281327774782
60.4064146951986 5.49421883589758
59.8541812394226 5.35815896784156
59.3247834823992 5.24239120575685
58.8191842129693 5.14537927198711
58.2805269682683 5.05736440795985
57.7401123750432 4.98601209509836
57.1951817275489 4.93082801829824
56.6476782958916 4.88915857456038
56.1018082900736 4.86207989050701
55.5524002137185 4.8486035769308
55.0002430014944 4.84714543228986
54.4457605852437 4.85785901543923
53.8918371221905 4.8790521344732
53.339969050597 4.90777407777805
52.7897213477275 4.94719969779843
52.2374291791978 4.99363597613959
51.683050067393 5.05035194405129
51.1270956919261 5.1128465425852
50.5697475794587 5.1789795146993
50.0111876856562 5.251930010143
49.4483808516729 5.33208022484597
48.8834049575348 5.4194897870495
48.3194180657355 5.51536929666212
47.755618123911 5.61740037338126
47.1930467934755 5.72879365177147
46.6327089590722 5.84720882831082
46.0751460345107 5.97232926067078
45.5206162838272 6.10488887270697
44.9701260552742 6.23941090148848
44.4247782773917 6.3738833805136
43.8816056597295 6.51383766198707
43.3396085832571 6.66109161975546
42.8017629245779 6.81265378470532
42.2660895569842 6.96962288355628
41.7296700574266 7.12850237429447
41.195939466809 7.28440279297154
40.6623800608533 7.44450217928433
40.1281816214921 7.61041477490155
39.5939591998694 7.78373481199751
39.0596936610179 7.96489148446134
38.5237856725109 8.1505108215563
37.9873840562885 8.34094143987963
37.4484388884286 8.53856344635303
36.9114794633701 8.74373406926731
36.3797026382057 8.95173695442571
35.8526875810007 9.15677271125548
35.3279318803389 9.36514334018156
34.803365526027 9.5791640897566
34.3040485304767 9.78448623288268
33.7802856634775 10.0007307027375
33.2316904338541 10.2324255121862
32.7108468858192 10.4587279719877
32.1917327557368 10.689051534097
31.6969133313959 10.9116250006368
31.1729876482213 11.1496921618252
30.6474683644927 11.3851736457215
30.1245624250355 11.6173217317499
29.5749206127887 11.8608022456566
29.0808339302073 12.081264077697
28.5643579265735 12.3177499603784
28.0479775481843 12.5575730815607
27.5323604969531 12.7978950298529
27.0145529105352 13.0403600743628
26.4969156256753 13.2790806267174
25.9737379759167 13.5163485407638
25.4480426998584 13.7501513911575
24.9232676883599 13.9777709710321
24.3980546168599 14.2007189932004
23.8728110080754 14.4157650437525
23.3475712732383 14.6256264121942
22.821495559124 14.8299015524863
22.294348534968 15.0304779706894
21.763882312089 15.2251743768852
21.2309597129324 15.4131104540833
20.7045456524768 15.587497359148
20.1806569699315 15.7545421794522
19.6569481744294 15.9157156065631
19.1286327240271 16.0634408596339
18.5926190029349 16.2002978546094
18.0486545067538 16.323380457828
17.4964752617863 16.4288068287985
16.9379216533794 16.5198646243442
16.3769882468836 16.5983421955769
15.8151711188448 16.6619457459557
15.2541041072049 16.7065130435864
14.6961671264238 16.7318896010193
14.1432923643698 16.7443683984001
13.6010355055613 16.74382931137
13.0744433491158 16.7297077572219
12.5652912362189 16.7051855197995
12.0750025583227 16.6664732945198
11.6045070536274 16.6174233571943
11.1558708411649 16.5627673722211
10.7310299589251 16.5061716414529
10.330393793852 16.4497354099264
9.95483854782615 16.3938897934294
9.6069622408062 16.3375045958633
9.30218454752844 16.2831475066883
9.00908070404542 16.2257842468438
8.73108665411163 16.1663428657454
8.50033501931367 16.1093178122902
8.31068468769607 16.0564763623876
8.18514655482981 16.0121001927883
8.14331086132625 15.9813369704837
8.16684620688496 15.9578153570589
8.23251973471018 15.941571380128
8.31632950979637 15.9333039336099
8.39497000500864 15.9300246462045
8.46444283335032 15.9293948432579
8.53245402501432 15.9306668382577
8.59293516457518 15.9357595623046
8.64116852300684 15.9435885330149
8.67986691833864 15.9517359766661
8.71167046081831 15.9587750769706
8.73403469404447 15.9663195879659
8.75372056643823 15.9740080943624
8.76262410978244 15.9836927371902
8.76208067189483 15.9960011108459
8.75561423116194 16.008517350139
8.74790425732689 16.0220045155209
8.74483552700885 16.0323442877913
8.74136122243555 16.042067923815
8.73598144734315 16.0527290941727
8.72683664259051 16.0657107489943


==> orsula.txt <==
41.242253136954 6.27454572737781
41.2389128014769 6.28952520161179
41.2330146543169 6.3007025120356
41.2307705657024 6.30480604799241
41.2309025710211 6.30452349706662
41.23341641843 6.29720555913726
41.2355514313148 6.30170444421794
41.2487440171164 6.36202897115711
41.2982471161227 6.50097070720499
41.387123700045 6.69260019978811
41.5229477830563 6.9301554493883
41.6829515729743 7.1844243154476
41.8649942776884 7.46296759155721
42.0579932744836 7.76346892274822
42.242586075455 8.06471808618091
42.4404614726904 8.39810695668962
42.6352605443007 8.74621640098858
42.8362828343891 9.13005892731359
43.0131368762155 9.50314918149148
43.1754722831928 9.89530453289341
43.3210928334528 10.2988770298212
43.4482710012478 10.7109665236843
43.5539879015374 11.1319511703553
43.6396726286288 11.5609961986079
43.7012349570218 11.9986249671421
43.7414909983496 12.4396230544882
43.7570870581009 12.8891722152234
43.7483656030858 13.3411548079633
43.7172186935846 13.7962933113238
43.6575990083069 14.251434103371
43.5774746389193 14.7065991487037
43.473245131175 15.157773588738
43.3489146135149 15.606358031545
43.2084872229566 16.0513701173607
43.0517697513175 16.4881912769975
42.8798660465443 16.9211863849964
42.695154103254 17.3496711274289
42.4986344783137 17.7731791196685
42.2967639205107 18.1883607859258
42.0863322270083 18.5975547319226
41.8693558168295 18.9997967125793
41.64815529337 19.3937591047954
41.4218888741202 19.7840208981324
41.1905202080311 20.1711085700125
40.9556065847903 20.5490754395923
40.7197881014897 20.9150001567041
40.4811860659125 21.275388300382
40.2407149598761 21.6252479006581
39.9988568685169 21.9697635905546
39.7540066906153 22.3102753927959
39.508460162275 22.6446993559085
39.2624985019618 22.9753836322944
39.0194447720575 23.3037798528786
38.7759902734126 23.6240891584385
38.5342441904442 23.9411003735606
38.2959656182119 24.2570023780473
38.0588483168708 24.5684818135317
37.8207113194908 24.8828187027001
37.5711319723307 25.2135621004391
37.3479765675983 25.5131901842415
37.1167554699438 25.8224874418908
36.8895404139704 26.1331886407139
36.6612549700934 26.4452422682566
36.4354527466201 26.755151856535
36.2067072077371 27.064912647336
35.9671965510768 27.3935520903988
35.7349404551445 27.7047740267627
35.4987118061016 28.0118318440487
35.2619312460037 28.3127760686257
35.0188690054613 28.6114655874521
34.7837137039833 28.8902635558952
34.5297085180603 29.1804264402696
34.2549766887305 29.4821430834828
33.9868623590193 29.7654999036798
33.7135883957233 30.0438475706664
33.4343168453808 30.320848509087
33.1507790617214 30.5989844070228
32.8671341494735 30.8755275284759
32.5820046612114 31.1534860216332
32.2968206432471 31.4331918003924
32.0142766995536 31.7170006546795
31.7360941542803 32.0031481395837
31.4645103948124 32.2891869168912
31.196865234289 32.5784417816514
30.9333494902306 32.8752141826185
30.6780342809714 33.1719732571559
30.4280121405448 33.4748879048981
30.1866745307387 33.783755940061
29.9513770457083 34.102483947261
29.7320889043217 34.4261715511197
29.5226900846835 34.7523637571196
29.321415239463 35.0891083698571
29.1322211853337 35.4268735448863
28.9549108759163 35.7645643676321
28.7892178894652 36.1084489336653
28.6356305677375 36.452386952013
28.4910271956658 36.7970117057496
28.3595979592553 37.1414839032879
28.2382373952625 37.4893114552019
28.1238735225439 37.843298401788
28.018357282974 38.2001695419653
27.917949973547 38.5639058512657
27.8308291911565 38.9285730719767
27.7503789120352 39.3003420007921
27.6822679410916 39.6704685974104
27.6196863154785 40.0446563170148
27.5600147569579 40.4211654937892
27.5059074524228 40.8033018599026
27.4557801235886 41.1868002063531
27.4092685642586 41.5714392632423
27.3691560993999 41.9591303667896
27.3400385071692 42.3450665897131
27.3247292408343 42.7323114170986
27.3151915824981 43.118942045778
27.329382387915 43.5190474466716
27.3582186599518 43.8738951679284
27.3994133140329 44.2443883775861
27.457813269108 44.6119478858398
27.5293900076046 44.9743647744838
27.6194908910972 45.3352824186048
27.7252431529064 45.6937203425132
27.851537621671 46.0588232012292
27.9876884936269 46.4017225988653
28.1366610115289 46.7445342971331
28.2963436163143 47.0772056740593
28.4653770084623 47.4108117665173
28.6358558222213 47.7238281313667
28.820010912295 48.0517040952455
29.0196305501742 48.3961182769444
29.2187356228156 48.7223881635715
29.4185887065763 49.0528927386814
29.6244943776147 49.3851560626627
29.8342597365538 49.7192391720952
30.0487619422487 50.0555083115616
30.2627461661952 50.3941618425206
30.4803887186061 50.7360390891996
30.6981039582443 51.0812773830372
30.9131991998903 51.4257297677449
31.1271035190573 51.7741612300131
31.3356774199282 52.1294673613242
31.5443082471638 52.481416265343
31.7490984846529 52.8413385755322
31.9548840061228 53.2042785802758
32.1612611438564 53.5709191672862
32.3673924445332 53.9384562881997
32.5679106928154 54.3046276078974
32.7623605549642 54.6736411074781
32.9579381895893 55.0439898716704
33.1495652438965 55.4184741170441
33.3453437405994 55.7931682066993
33.5452086203365 56.1720626591618
33.7453107417195 56.5461272795532
33.9437771530112 56.9212372173127
34.147938890668 57.2945846276252
34.3486704351765 57.6654865903023
34.549400068686 58.0358239292739
34.7496973418345 58.4055775652325
34.9469948561996 58.7772768584633
35.1499551730585 59.1475989460698
35.3468892070779 59.5164064457912
35.5481947004454 59.8824633191605
35.7474101285034 60.2472307067043
35.9402654462856 60.6074810748752
36.1298177877567 60.9667433368875
36.3165521289737 61.3240332193835
36.5013982325981 61.6814718818381
36.6859650281556 62.0372700772707
36.8721484135727 62.388955676877
37.0511461775979 62.7375892238135
37.2253181308219 63.0855436792115
37.4119606096442 63.4528556520345
37.5862961133483 63.8068683813394
37.7514602477394 64.1408903075144
37.9179941024875 64.4941361892308
38.087465532492 64.8476872831704
38.2549329870001 65.1999946710046
38.4285309966789 65.5514856617482
38.6069604767463 65.9275721830777
38.7776725496354 66.2833741509647
38.9470722128501 66.6446468725451
39.1165809109013 67.0095095393854
39.2831443709816 67.3772067661117
39.4470237313183 67.747925490274
39.6003963626798 68.1017931787219
39.7679258598224 68.4941202604453
39.9170963140258 68.8590171967448
40.0638667481263 69.2319371380909
40.2100421959752 69.6078976588479
40.3479836112899 69.9894052087133
40.4819553431788 70.3666132050619
40.6134247621472 70.7344209524482
40.7284874345503 71.0837219173381
40.8169447053045 71.3785250542823
40.8851519722683 71.6024410001293
40.9295681604466 71.729466479708
40.9519188810559 71.7631189589707
40.9403294394854 71.7145268477937
40.8995251143809 71.6123944687827
40.8305255132923 71.4804780361377


==> orsula3.txt <==
41.7920468240353 19.9933966782562
41.7994821307596 19.9894394446275
41.8133167739639 19.9873477888067
41.8220807123722 19.9889859022978
41.8244711375142 19.9895700876102
41.8280830960621 19.986490416981
41.8324019277557 19.9886012205528
41.837259316701 19.9860635271853
41.8367160012527 19.9843037214971
41.8337870295454 19.9854048231538
41.8319829715125 19.9848744084092
41.8290530472731 19.9849679843013
41.8231472965187 19.9820066621992
41.8189403785019 19.9807625878532
41.8179780813737 19.9817882312969
41.8188112257354 19.9854082228851
41.8202135314844 19.9858848695177
41.8267439263135 19.9851156878395
41.8367800966782 19.9826507407106
41.847340448335 19.9827969446667
41.8578185407869 19.981786836216
41.8667307333935 19.9863577563816
41.875575971997 19.9896523082248
41.8852055838495 19.9932116531481
41.8975546735393 19.9978547142913
41.910372462944 20.0054493016793
41.9263392537676 20.0061049528282
41.9383143625756 20.0025969586408
41.9506204159589 20.0048954421583
41.9595326118255 20.0086839236218
41.9610277072511 20.0081495861725
41.9601380996095 20.0114413607409
41.9558431672484 20.0131398670965
41.9492056239645 20.0176790149962
41.9353977207733 20.0309613557244
41.9265610406566 20.0407081314858
41.9108936085388 20.0510197456462
41.8993479489044 20.0658005668521
41.8821605396321 20.0796659971591
41.8653098484353 20.0906209155658
41.8510466426045 20.0994951029055
41.8379198324338 20.1058198964096
41.830909225029 20.1125216909805
41.8236231346298 20.118078614657
41.8133325307741 20.1179740196552
41.8029835750785 20.1184582493258
41.7889681529234 20.1179909726308
41.7788382695941 20.1128963158179
41.7716995429296 20.1042474898306
41.7728962439994 20.0907034153734
41.7784242197471 20.077169490176
41.7773739628022 20.0671184252791
41.7717829395119 20.0586516536702
41.7703452526027 20.0552363603041
41.7768804544768 20.0481623619419
41.7809553917025 20.0432660217996
41.7869683096413 20.0376767852491
41.7904310562745 20.0318582780159
41.7977965503194 20.0238257552458
41.8123849788063 20.0163464412889
41.8234829457535 20.0081695592191
41.8380436391706 19.9994184076925
41.8562736842463 19.9875398981972
41.8656403119389 19.9734690234333
41.868403838228 19.9624345293119
41.872908297655 19.9498804673279
41.8827732802448 19.938288172179
41.8908131525129 19.9282135385206
41.8969513902924 19.9196485756198
41.8986043290585 19.9160606634467
41.8969858613542 19.910558665931
41.8928679398375 19.8997224075889
41.8859922794282 19.8875430107288
41.8809904927389 19.8791424077234
41.8715799483695 19.8713417032701
41.8663342419975 19.8625561405925
41.8580361601171 19.8571176604365
41.8471362444864 19.8537646822909
41.8406058391034 19.8572405088229
41.8389327878093 19.8673495026326
41.84011791708 19.8778555108912
41.8451981382051 19.887029252354
41.8527395898509 19.891478442561
41.8616249808508 19.9007385151336
41.8672992114638 19.9125763447698
41.8763319466271 19.9127902596001
41.8824730083183 19.91601243586
41.8879903933573 19.9203143839226
41.8956379899352 19.9331617718309
41.9129647421156 20.0006036240129
41.9535689181509 20.1479744285017
42.0133326327949 20.3551155376176
42.0928116788617 20.6129038996253
42.1818905818384 20.9005160740047
42.2770836416266 21.2228899551232
42.3779930096188 21.5599041646558
42.4828834691529 21.9187933294353
42.5898295328174 22.2853478419712
42.6977646125237 22.6675889584887
42.8080240874077 23.0576196970339
42.9117894823317 23.457303155672
43.0062896578391 23.8676355265999
43.0886071718568 24.2764156093475
43.1561019234354 24.6870671459748
43.2038648716969 25.1015384097828
43.2340004196071 25.5237231231143
43.2374672384462 25.9494414050184
43.2166930793798 26.3739328238933
43.1689842812779 26.7988690671505
43.0938358061273 27.2182438383458
42.9934496374606 27.6331573102073
42.8695858126984 28.0488313126955
42.7298805265021 28.4584798867191
42.5727372886518 28.8625036061437
42.3991403747035 29.2657342100332
42.216421791 29.6622674922322
42.02288364538 30.0545422006278
41.8233957573261 30.4412607696918
41.6223027914479 30.8230426797072
41.4183248888272 31.1972460183081
41.2084039447213 31.564626148165
40.9944702782525 31.9267768063907
40.7778754950228 32.2849273932055
40.5619359598588 32.6406974019906
40.3450762235576 32.9956147503052
40.1276119510308 33.3489736527414
39.9081417974072 33.6992585849484
39.6891403597143 34.0483904286028
39.4735413879474 34.3962347108341
39.2621282955054 34.7439369005785
39.0585838161845 35.0908560820354
38.8581758776513 35.4374796159476
38.6565292140531 35.7809509706647
38.4534094670411 36.1220207587942
38.2493857758556 36.4633261205278
38.0436029856576 36.8038036164241
37.8363729304083 37.1440913060108
37.6292634024303 37.4840566277502
37.4234701006422 37.8216966905932
37.2164772705588 38.1620015503789
37.0092108534993 38.5055425116651
36.8097088156247 38.8404329171812
36.6206170110509 39.1598896476602
36.4291041611153 39.4813740593334
36.2323551014233 39.8119096160304
36.0331400495042 40.1416344690029
35.8220885393792 40.4877009659935
35.6214214154272 40.8235184213529
35.4329819794944 41.1430476414298
35.2403078159234 41.479269520096
35.0510466335834 41.8161075407429
34.85934145323 42.1537505241387
34.6710554780385 42.490374905347
34.4752934717193 42.8491836729443
34.2906839726058 43.195502068642
34.1083902775119 43.545063248282
33.9269732649568 43.894284896001
33.758381305738 44.2279298155213
33.5832249268782 44.5797380812933
33.4072722261787 44.9290627542754
33.2239267293925 45.2969055692828
33.0486464914986 45.6448129623392
32.872876978625 45.9921938783519
32.697825840038 46.3388709268423
32.5215756595449 46.6859714365221
32.3455459579535 47.0348707373658
32.1786021380005 47.3690459530403
31.9922726531735 47.7416518256399
31.8149788285805 48.1000829794983
31.6386386798122 48.4606352948844
31.4646650417215 48.8219563507796
31.2880823937431 49.1858525418448
31.1069479624829 49.5555494719961
30.931947908759 49.925494405136
30.7602297742268 50.2996835735255
30.5890987056563 50.6787445413087
30.4240496574764 51.0543891717489
30.261953034642 51.4241643857305
30.0998030763919 51.7959215093137
29.9447237303504 52.1659390059071
29.7939768625454 52.5339860552005
29.6511287333645 52.9028438285995
29.5132553890209 53.2745953245546
29.3794440358815 53.6500626785169
29.2535290242255 54.0277580427608
29.1354197264612 54.4062622223236
29.0217194087961 54.7885433025603
28.9124276141241 55.1692907583078
28.8040928350637 55.5541622677008
28.6988804632109 55.9450004995285
28.5948306745219 56.3327867089107
28.4963434724992 56.7236211528291
28.4000140254713 57.1121742142005
28.3062820905519 57.5031154987206
28.2130231651601 57.8956705422657
28.1205601879556 58.2943944978958
28.0317755267371 58.6909400841617
27.9478183589941 59.0858375943554
27.8653204047456 59.4831004308864
27.7859525235036 59.8828468662986
27.706687150413 60.2884455630018
27.632536600783 60.6909998836153
27.5590486268474 61.0980101640862
27.4936770814777 61.5021134225997
27.4286694404565 61.9074870881444
27.3701654705615 62.3120100280178
27.3214375310005 62.7185778613746
27.2778221294206 63.1256454850911
27.2398254580811 63.5344413399723
27.2075532173705 63.9444084336752
27.1822656936623 64.3487636404873
27.1604300952219 64.7551904231312
27.1451165250535 65.1599500633656
27.1319255662793 65.559807394291
27.1223598438025 65.9552316734098
27.1187711659141 66.3457040620903
27.1193681461405 66.7313962305526
27.1282371451736 67.1141508575468
27.1439742150347 67.4928043501943
27.1675606082355 67.8654682740991
27.1973211965421 68.2381932612717
27.2359182873489 68.6161868427943
27.282956589121 68.998544854117
27.3432298575852 69.388426164063
27.4105380451958 69.7771362829981
27.4865664048284 70.1683300229887
27.5741818055524 70.5577536341751
27.6735831529004 70.9445716234512
27.7845948667204 71.3270443351642
27.9065604637255 71.7021960441772
28.0487120262395 72.0946413713784
28.1969198801502 72.4584701640021
28.3487364251339 72.7983749011632
28.5205407280014 73.1458678155252
28.7030316704353 73.4875886262114
28.8952527454888 73.8117069164313
29.1063153244732 74.1287064262836
29.3373346990562 74.4516536508315
29.5703923636513 74.7454196989363
29.8169427340509 75.0292514540724
30.0768686418273 75.3009285671588
30.3359973555862 75.5484260006104
30.6144316829007 75.8040037478347
30.9010730409226 76.0493953907576
31.2074308438436 76.3049579839562
31.5019465937227 76.539530223478
31.8012150109877 76.7662816651737
32.1006891056929 76.9881651274384
32.4016210029448 77.2063632713155
32.7086298974054 77.4215208587804
33.0029090342138 77.6215556088148
33.3304216763586 77.8316698025844
33.6411143306941 78.0283435724517
33.9543480499409 78.2302325007637
34.2747444160171 78.4390610019508
34.5955453834835 78.6533564459527
34.9139152573627 78.8708298034402
35.2292738901911 79.0909698574765
35.5417064171016 79.3132157972679
35.852296611398 79.5381246230691
36.1609775047165 79.7682371469188
36.4678131851431 80.0037403056166
36.772594158071 80.2470528264287
37.0793666433488 80.4987889484792
37.3857583884941 80.7587044995763
37.6908855489601 81.0241060623254
37.9969587237287 81.2939025469614
38.3069891248881 81.5731565112959
38.6138695763199 81.8572135921141
38.9156113901488 82.1493623390525
39.2110217498961 82.4480233191892
39.4969478475073 82.7551116702479
39.7782566166602 83.0736412874935
40.05075837892 83.3966268302471
40.3141642598177 83.7228360398759
40.5653654498314 84.05492035145
40.8047426533771 84.3938678615886
41.0263624157621 84.7273216563032
41.2108555816556 85.0294996695553
41.3566621068839 85.2756118107901
41.4595656114116 85.4378808134279
41.5158087890658 85.5064791333362
41.5262056018543 85.4984904960968
41.4846091669735 85.4316891118581
41.4046302100576 85.325825457549
41.3132118754221 85.2077193208818


==> orsula4.txt <==
27.5253981202712 2.9700101859065
27.5145108801828 2.93943871407874
27.4919956824497 2.91416245177006
27.4638482598527 2.89071951646266
27.4339139622207 2.87002580036773
27.4016303511359 2.85037143356769
27.3696968308388 2.83163960095261
27.3401355979952 2.81016570601674
27.3160458366926 2.79230807596819
27.2967693878162 2.78311309170688
27.2792741052218 2.767899606694
27.2683522001244 2.7613146890282
27.2672579442793 2.75656801200475
27.2700358281167 2.75213611680735
27.2725459177737 2.743325469611
27.2742104084803 2.73479188307802
27.2778377321445 2.72854330524851
27.2864085197008 2.7246856336339
27.2919164132103 2.72069011289582
27.2986543860819 2.72222121291654
27.3076115778065 2.72306013661395
27.3453666333046 2.74919755837899
27.4481478518178 2.83634051550642
27.631346186149 2.98970531269917
27.8770530327239 3.20328494763543
28.1928443933224 3.46977529922448
28.5379980203567 3.7580144642451
28.9138492448618 4.07034610798693
29.3136257357447 4.39707820798916
29.7087247076283 4.71918305703618
30.1352635423274 5.06777363113791
30.5680256845059 5.42186512242163
31.0283613118525 5.79980966498012
31.4668110700808 6.16147556080086
31.9046199484077 6.52178757711775
32.3444758660241 6.88133087579264
32.7825430515709 7.23779682437219
33.2232981924933 7.59113301070694
33.6665461339798 7.94312154561263
34.1107142975038 8.29362125649071
34.5568147116644 8.64356923319592
35.006123429601 8.99233075092503
35.4547664088018 9.33846129543526
35.9022500710956 9.6814672831739
36.3509887500448 10.023051216283
36.8007528446629 10.3660438743345
37.2496120861355 10.7038337178249
37.6974000350497 11.0362595595649
38.1447460655615 11.3675666265796
38.5899972279203 11.6997435128109
39.0322639336648 12.0318249938634
39.4713797462256 12.3633103391758
39.9108896416713 12.6967804795335
40.3517635770049 13.0313503282692
40.7927475305789 13.3644618667811
41.2329346595078 13.6989039056745
41.6726033219647 14.0346773979261
42.1122892201353 14.3686206121391
42.5503489592067 14.703864749183
42.9882030323269 15.0397393256145
43.4283384863064 15.3764856696054
43.8710461329393 15.7120569934296
44.3165871163126 16.0461156699395
44.7634758716422 16.3819426452729
45.210396157595 16.7215379595543
45.6564058170876 17.0595042274549
46.1011595306587 17.3960913373671
46.5450169205813 17.735785814956
46.9876412307619 18.0836502598072
47.429852274232 18.4351161290381
47.8686340134807 18.791589247584
48.3017509124156 19.1595494961803
48.7288920618239 19.5420203180831
49.1434792297735 19.9378971854186
49.5404704232198 20.3451199135132
49.917201589304 20.7680738998279
50.2679639338228 21.2132771409453
50.5897931033064 21.6789765874907
50.8737940429991 22.1684397617434
51.1170091265486 22.6766269235281
51.3140161190811 23.2026204971379
51.4695373126923 23.770577568717
51.5637938837431 24.2899452905903
51.6139083510093 24.8455977510534
51.6228424986231 25.4077659629658
51.6007401917506 25.9705042324109
51.5543203137637 26.5309971009711
51.481807406021 27.0985876644868
51.3895360933566 27.6915158458849
51.2972918426911 28.2552091254836
51.2003580459085 28.8215576516779
51.0996586427991 29.400480622099
51.0077818433009 29.9501630533717
50.9261150926717 30.5251337908685
50.8577612137892 31.1011881357792
50.7918146983342 31.7077649939188
50.7487325722044 32.2843384319933
50.7192517323972 32.860728874862
50.7093674027481 33.4366292667973
50.7216823829823 34.011137373453
50.7533547046417 34.588266616659
50.8116456723535 35.1595704998759
50.8905108082426 35.7244194730385
50.9942086889169 36.2844044685828
51.1183583653946 36.830891930678
51.2616158079004 37.3709778842255
51.4278923749538 37.9049904601777
51.6135364858384 38.4249332325871
51.8164139682273 38.9406795910395
52.0327818850678 39.4448015505291
52.2685981046931 39.9422816553637
52.5171507641781 40.4269165310844
52.7795745850465 40.8981262982704
53.0562476393571 41.3566663439624
53.3458819050445 41.8044251180865
53.6462643661196 42.243622970942
53.9584108844146 42.6744926350991
54.2816160118527 43.0956187065717
54.6151581594503 43.505620124609
54.9579773329455 43.9054926148212
55.3126560262898 44.2921612494207
55.6765411457309 44.6680409482873
56.0499660818287 45.0315484549511
56.4333779428438 45.3849537451068
56.8283466406731 45.7291190402234
57.2311783758174 46.0634529671173
57.6417348381716 46.3924306063675
58.0565336261281 46.7156780465602
58.4752055590611 47.03412234549
58.8980241943776 47.3497206422475
59.3269906399193 47.6633809396881
59.7603967284474 47.974691195795
60.1971139910509 48.2805268510652
60.6413527398735 48.5782059552167
61.0924478899868 48.8716961757949
61.5470282976376 49.1608143549406
62.0038968652479 49.4419933897457
62.4668052088708 49.7153096178803
62.9356476084579 49.9829376283514
63.4087917204571 50.242672293801
63.8878082474175 50.4906871128752
64.3703454740564 50.7291223182701
64.8578085586687 50.9604615338344
65.3523253621656 51.1847276734716
65.875524519598 51.4099287793521
66.3544009316471 51.6056122436741
66.8642803120848 51.8014371621732
67.3764096070006 51.9875947051215
67.8916640216398 52.1687278296109
68.4106452735912 52.3402698969491
68.9306979379559 52.504632005285
69.4732182187688 52.6684869255811
69.986664089252 52.8176039421822
70.5015085408088 52.9567521858668
71.020068372838 53.0840470355269
71.5455289086592 53.2007207868319
72.0493197388539 53.302950466912
72.5833999451077 53.4054284159349
73.1477924509935 53.5116721297372
73.6882577291366 53.6085114613347
74.235438113986 53.6973468341933
74.7867585579664 53.7777127843886
75.3422802404688 53.8539203464485
75.9043524629006 53.9261755567916
76.4691337322364 53.9902970564763
77.0379804312267 54.0478604844867
77.6083500342355 54.0985949468547
78.1813234313844 54.1445148121735
78.7513028185729 54.1889887371096
79.3184603646182 54.2332528072158
79.8847627783348 54.2744037681743
80.4484327544086 54.3148069519256
81.0099179604123 54.3545462889251
81.5688166538713 54.3924352926522
82.1265962060289 54.4271119958932
82.6845976738321 54.4624067437682
83.2422586190865 54.4964463271688
83.7984043573516 54.5326566731455
84.3504713406926 54.5684549537963
84.9006079581537 54.6077859736127
85.4490571926022 54.648837574491
85.9976671558696 54.6870355024173
86.5464741493812 54.7274003942493
87.0986979247266 54.771942823582
87.6531236440425 54.8217805940139
88.2084294148846 54.8696383513959
88.7628532471588 54.9167597927429
89.3055267342911 54.9637285167963
89.837961211128 55.013196017787
90.3583506716388 55.0679739843076
90.8661862301275 55.1277152396892
91.3554874810726 55.1936710752404
91.8263691842068 55.2686074152196
92.2796119153624 55.3498956819413
92.7131877271034 55.4424496721792
93.122160792503 55.5454796202361
93.5041091630862 55.6533124835197
93.8569016223472 55.7667341525928
94.1768573504635 55.8844932445892
94.4591781679354 56.0160739871212
94.7013885760572 56.1539110670375
94.9061784667439 56.2924802829961
95.072350238447 56.4308660074191
95.2036689407552 56.564787763306
95.3023576337148 56.6919984958358
95.3746262989873 56.8110141963667
95.4221890604471 56.9246885630732
95.4571444301999 57.0351886674549
95.4861426975263 57.1104794072484
95.511349663167 57.1341521744604
95.5410834712092 57.1142530384465
95.5716707710625 57.0687738461898
95.5876609639361 57.0281930694904
95.5818033210996 56.9953337905344
95.572345155992 56.9668465516623
95.5561757588046 56.9413006689791
95.5344085776468 56.9170213387179
95.5009559800577 56.9049310514883
95.4567707931624 56.8949046190054
95.4134196747862 56.8900438024371
95.3635141754422 56.8906728139074
95.318116008813 56.8875020537674
95.2751589097109 56.891305271458
95.2425632006385 56.8988435455036
95.2251002638759 56.9021815662324
95.2205508393861 56.9063170624041
95.2245109256841 56.91258144987
95.2320982896137 56.9174877064537
95.2495267512499 56.9182508870905
95.2717494664842 56.9201204856774
95.3019766589824 56.9211508432927
95.3323645739217 56.9199608316846
95.3623009925274 56.9189386766404
95.3947091298531 56.9205107958023
95.4232527271093 56.9272866383575
95.447457361827 56.9361683595719
95.4711952258305 56.9419903864267
95.4929013513688 56.9489683621092
95.5085275578243 56.9604785853162
95.5252595533257 56.9709854560824
95.5354219368031 56.979252816642
95.5422402067585 56.9864519229088
95.546766623706 56.9876041188359
95.5502485245307 56.9841095453637
95.5494450604252 56.9794894838346
95.5452247189125 56.9807522337045
95.5418270529856 56.9781541357554
95.5351197419098 56.9711228929536
95.5273602524451 56.9605092871294
95.5196580982166 56.9559807215002
95.5138232103947 56.9443828437158
95.5064004186879 56.934818385468
95.4932803394539 56.9288362269243
95.4789626682258 56.921030450528
95.4687811291562 56.9153153744018
95.4602142777338 56.907608845872
95.4566176775997 56.9018938297828
95.4547811484334 56.8955493476816
95.4545784219868 56.8888577075355
95.4575744288817 56.8814412351244
95.4574444103623 56.8737576763722


==> training_sim_id_20.txt <==
10 -2487.82
110 -2446.27333333333
210 -2407.29428571428
310 -2401.2075
410 -2395.02666666667
510 -2383.698
610 -2334.26
710 -2310.388
810 -2287.798
910 -2276.02
1010 -2262.626
1110 -2246.732
1210 -2218.546
1310 -2174.546
1410 -2127.724
1510 -2088.91
1610 -2053.266
1710 -1984.428
1810 -1919.614
1910 -1845.94
2010 -1786.598
2110 -1690.59
2210 -1625.088
2310 -1539.858
2410 -1439.526
2510 -1322.038
2610 -1233.322
2710 -1125.392
2810 -990.906
2910 -879.534
3010 -722.834
3110 -619.284
3210 -499.454
3310 -388.676
3410 -297.512
3510 -222.694
3610 -131.462
3710 -59.066
3810 0.253999999999987
3910 45.97
4010 77.83
4110 103.314
4210 129.622
4310 143.464
4410 162.736
4510 180.504
4610 182.538
4710 194.438
4810 204.024
4910 214.352
5010 216.902
5110 227.704
5210 229.186
5310 240.962
5410 242.876
5510 248.888
5610 265.334
5710 267.158
5810 270.68
5910 274.252
6010 277.978
6110 276.726
6210 283.406
6310 286.07
6410 288.432
6510 291.078
6610 287.624
6710 287.062
6810 288.956
6910 286.95
7010 290.522
7110 295.158
7210 293.926
7310 292.406
7410 299.852
7510 299.962
7610 307.48
7710 313.58
7810 316.94
7910 318.926
8010 320.846
8110 320.02
8210 328.638
8310 331.372
8410 330.016
8510 332.476
8610 328.12
8710 325.774
8810 327.48
8910 331.996
9010 332.174
9110 331.148
9210 326.67
9310 324.638
9410 326.854
9510 323.536
9610 329.054
9710 330.724
9810 324.912
9910 322.304
10010 321.886
10110 328.362
10210 328.226
10310 324.818
10410 323.456
10510 330.998
10610 329.812
10710 331.768
10810 334.902
10910 334.73
11010 336.202
11110 326.334
11210 329.474
11310 334.464
11410 332.922
11510 334.98
11610 335.684
11710 328.984
11810 323.99
11910 328.552
12010 324.562
12110 331.924
12210 328.734
12310 329.436
12410 329.772
12510 324.662
12610 321.354
12710 324.728
12810 328.942
12910 330.952
13010 332.494
13110 335.154
13210 336.54
13310 336.878
13410 337.674
13510 336.986
13610 338.472
13710 340.342
13810 340.844
13910 342.404
14010 352.158
14110 350.308
14210 349.964
14310 352.174
14410 352.004
14510 358.356
14610 360.292
14710 360.984
14810 357.758
14910 348.046
15010 340.462
15110 337.764
15210 339.462
15310 339.202
15410 338.42
15510 332.678
15610 334.07
15710 334.358
15810 339.068
15910 347.146
16010 343.058
16110 342.606
16210 337.234
16310 338.99
16410 336.618
16510 340.708
16610 337.96
16710 336.406
16810 336.31
16910 332.062
17010 330.648
17110 335.516
17210 339.974
17310 333.946
17410 339.732
17510 334.096
17610 332.426
17710 331.808
17810 327.066
17910 325.168
18010 328.95
18110 326.296
18210 317.66
18310 320.064
18410 316.952
18510 319.984
18610 320.16
18710 317.734
18810 324.534
18910 331.196
19010 332.176
19110 329.396
19210 336.028
19310 334.728
19410 335.746
19510 335.834
19610 341.722
19710 343.71
19810 346.338
19910 340.084
20010 339.312
20110 342.656
20210 343.96
20310 345.126
20410 344.498
20510 342.62
20610 339.878
20710 342.126
20810 336.104
20910 334.268
21010 334.69
21110 333.54
21210 327.97
21310 328.354
21410 328.154
21510 329.014
21610 327.338
21710 328.716
21810 327.856
21910 335.6
22010 338.58
22110 338.696
22210 343.944
22310 345.226
22410 345.928
22510 349.888
22610 350.962
22710 348.458
22810 352.002
22910 345.668
23010 342.158
23110 342.564
23210 342.984
23310 341.558
23410 341.78
23510 338.112
23610 340.056
23710 339.31
23810 341.676
23910 341.016
24010 341.312
24110 342.702
24210 341.402
24310 343.08
24410 340.194
24510 342.168
24610 339.34
24710 339.288
24810 331.832
24910 331.902
25010 333.238
25110 332.396
25210 332.212
25310 328.594
25410 330.034
25510 325.21
25610 322.346
25710 324.998
25810 328.656
25910 330.89
26010 330.26
26110 332.706
26210 329.99
26310 330.38
26410 330.128
26510 337.474
26610 342.884
26710 336.808
26810 335.412
26910 333.182
27010 334.368
27110 330.108
27210 330.794
27310 335.108
27410 333.666
27510 325.264
27610 320.676
27710 326.646
27810 328.274
27910 333.726
28010 333.67
28110 329.816
28210 331.6
28310 329.87
28410 333.534
28510 339.896
28610 340.172
28710 337.682
28810 336.972
28910 331.098
29010 327.878
29110 333.756
29210 334.906
29310 335.616
29410 335.474
29510 328.42
29610 333.02
29710 335.758
29810 337.748
29910 347.408
30010 352.454
30110 355.09
30210 357.15
30310 355.77
30410 355.504
30510 362.86
30610 360.054
30710 360.202
30810 355.214
30910 350.918
31010 347.9
31110 345.426
31210 346.574
31310 349.578
31410 350.36
31510 349.736
31610 352.182
31710 351.02
31810 352.664
31910 352.05
32010 350.764
32110 351.468
32210 352.248
32310 350.022
32410 351.548
32510 352.268
32610 353.328
32710 352.7
32810 354.232
32910 353.67
33010 357.528
33110 354.736
33210 353.644
33310 351.994
33410 347.406
33510 345.224
33610 342.656
33710 342.61
33810 339.898
33910 342.694
34010 341.026
34110 343.862
34210 340.286
34310 339.948
34410 339.35
34510 338.44
34610 339.25
34710 340.364
34810 338.752
34910 335.412
35010 332.892
35110 331.29
35210 333.188
35310 332.588
35410 337.726
35510 336.946
35610 338.804
35710 337.214
35810 342.182
35910 336.206
36010 337.62
36110 337.64
36210 338.53
36310 338.792
36410 339.154
36510 338.942
36610 334.322
36710 331.866
36810 330.326
36910 338.894
37010 339.25
37110 341.518
37210 341.608
37310 342.52
37410 340.768
37510 343.354
37610 344.442
37710 348.078
37810 353.046
37910 355.188
38010 357.05
38110 358.192
38210 352.332
38310 352.628
38410 352.286
38510 353.698
38610 353.51
38710 357.592
38810 352.684
38910 351.398
39010 348.984
39110 350.776
39210 353.702
39310 354.134
39410 351.314
39510 352.694
39610 355.568
39710 352.564
39810 353.33
39910 350.906
40010 355.24
40110 350.932
40210 352.064
40310 351.714
40410 353.57
40510 344.764
40610 339.348
40710 336.77
40810 335.038
40910 334.468
41010 335.466
41110 333.374
41210 329.158
41310 328.512
41410 329.526
41510 335.274
41610 333.698
41710 329.664
41810 331.776
41910 332.058
42010 324.966
42110 326.162
42210 331.362
42310 332.954
42410 332.616
42510 330.972
42610 333.866
42710 339.254
42810 337.882
42910 335.724
43010 342.026
43110 345.464
43210 342.666
43310 345.104
43410 346.714
43510 347.462
43610 351.036
43710 349.926
43810 350.77
43910 351.186
44010 349.178
44110 349
44210 355.3
44310 355.6
44410 352.426
44510 350.402
44610 349.55
44710 347.504
44810 347.388
44910 346.894
45010 344.622
45110 345.01
45210 341.554
45310 339.298
45410 342.892
45510 350.6
45610 348.502
45710 353.91
45810 351.482
45910 351.992
46010 354.184
46110 351.702
46210 351.648
46310 348.528
46410 343.712
46510 336.242
46610 339.856
46710 342.18
46810 347.626
46910 347.782
47010 349.92
47110 346.816
47210 345.234
47310 343.302
47410 347.828
47510 350.684
47610 345.04
47710 337.696
47810 333.388
47910 334.098
48010 330.946
48110 336.972
48210 334.692
48310 337.996
48410 333.564
48510 331.504
48610 331.612
48710 335.882
48810 334.21
48910 333.612
49010 332.786
49110 328.424
49210 329.73
49310 326.916
49410 327.036
49510 324.998
49610 330.112
49710 328.378
49810 329.788
49910 330.098
50010 327.514
50110 329.376
50210 330.786
50310 334.426
50410 333.464
50510 339.292
50610 341.302
50710 340.664
50810 342.81
50910 343.836
51010 346.312
51110 349.164
51210 349.004
51310 347.406
51410 349.858
51510 345.556
51610 340.652
51710 339.202
51810 340.98
51910 342.354
52010 343.636
52110 338.254
52210 340.176
52310 340.018
52410 341.1
52510 350.126
52610 351.594
52710 349.362
52810 347.52
52910 350.678
53010 348.184
53110 349.508
53210 349.206
53310 351.284
53410 350.396
53510 338.59
53610 340.728
53710 344.346
53810 343.38
53910 338.462
54010 342.184
54110 342.684
54210 340.566
54310 342.168
54410 343.066
54510 349.134
54610 345.082
54710 344.982
54810 346.498
54910 345.808
55010 345.398
55110 343.95
55210 343.598
55310 338.26
55410 340.448
55510 336.382
55610 340.368
55710 342.18
55810 337.526
55910 339.382
56010 343.068
56110 343.542
56210 341.552
56310 346.46
56410 343.844
56510 347.264
56610 344.258
56710 342.726
56810 348.658
56910 346.456
57010 341.772
57110 343.048
57210 348.272
57310 346.156
57410 350.918
57510 351.43
57610 355.014
57710 361.324
57810 361.106
57910 364.18
58010 365.576
58110 365.808
58210 361.676
58310 366.772
58410 362.114
58510 364.324
58610 359.352
58710 356.178
58810 355.186
58910 352.888
59010 348.374
59110 350.114
59210 353.06
59310 353.53
59410 354.698
59510 352.248
59610 354.916
59710 356.144
59810 353.176
59910 348.514
60010 355.84
60110 354.284
60210 357.052
60310 345.238
60410 345.34
60510 347.132
60610 342.712
60710 341.63
60810 344.234
60910 347.782
61010 347.354
61110 347.368
61210 340.658
61310 343.78
61410 343.758
61510 343.566
61610 347.32
61710 346.758
61810 345.074
61910 346.06
62010 342.406
62110 346.424
62210 351.972
62310 351.272
62410 349.738
62510 349.354
62610 354.366
62710 352.456
62810 353.088
62910 352.038
63010 351.03
63110 344.48
63210 340.722
63310 342.118
63410 341.084
63510 345.14
63610 340.708
63710 343.802
63810 342.214
63910 340.254
64010 338.924
64110 340.272
64210 341.672
64310 344.49
64410 347.238
64510 340.532
64610 337.38
64710 336.944
64810 338.37
64910 341.406
65010 338.892
65110 339.516
65210 343.354
65310 344.064
65410 340.19
65510 338.274
65610 341.904
65710 343.068
65810 345.136
65910 346.156
66010 347.646
66110 346.078
66210 342.656
66310 340.148
66410 342.712
66510 346.508
66610 344.49
66710 342.186
66810 341.298
66910 337.414
67010 336.488
67110 336.414
67210 336.38
67310 338.756
67410 337.102
67510 341.61
67610 344.802
67710 338.912
67810 340.022
67910 343.854
68010 345.812
68110 344.492
68210 343.974
68310 344.836
68410 346.862
68510 338.494
68610 339.292
68710 343.434
68810 341.052
68910 346.556
69010 349.208
69110 355.248
69210 357.364
69310 357.396
69410 359.654
69510 362.76
69610 367.05
69710 368.21
69810 365.998
69910 359.896
70010 361.184
70110 354.9
70210 358.202
70310 358.342
70410 358.146
70510 358.97
70610 351.812
70710 351.542
70810 356.21
70910 357.92
71010 358.428
71110 363.176
71210 361.576
71310 360.532
71410 356.358
71510 357.784
71610 356.304
71710 358.182
71810 355.728
71910 355.128
72010 356.566
72110 359.85
72210 357.784
72310 356.014
72410 354.126
72510 349.55
72610 353.824
72710 353.62
72810 352.578
72910 353.412
73010 349.604
73110 343.046
73210 342.086
73310 346.58
73410 349.488
73510 351.7
73610 351.294
73710 348.124
73810 347.682
73910 344.624
74010 347.256
74110 347.958
74210 350.636
74310 346.186
74410 345.35
74510 343.184
74610 342.842
74710 344.918
74810 343.182
74910 345.532
75010 342.082
75110 343.442
75210 337.81
75310 340.02
75410 340.026
75510 341.244
75610 343.062
75710 341.978
75810 346.524
75910 343.278
76010 340.806
76110 341.242
76210 347.096
76310 350.394
76410 354.372
76510 354.944
76610 355.158
76710 359.608
76810 361.83
76910 364.01
77010 365.494
77110 362.296
77210 361.848
77310 356.72
77410 360.178
77510 362.044
77610 362.578
77710 363.774
77810 364.696
77910 365.366
78010 369.204
78110 373.718
78210 369.31
78310 369.926
78410 365.278
78510 365.468
78610 362.95
78710 357.89
78810 348.95
78910 351.492
79010 351.354
79110 351.564
79210 357.716
79310 359.102
79410 363.374
79510 359.962
79610 357.936
79710 357.348
79810 360.98
79910 361.076
80010 362.662
80110 357.564
80210 355.472
80310 354.316
80410 350.348
80510 354.19
80610 356.528
80710 358.004
80810 361.304
80910 361.252
81010 363.994
81110 371.368
81210 367.78
81310 368.048
81410 367.124
81510 364.098
81610 360.508
81710 361.364
81810 362.616
81910 357.564
82010 354.102
82110 352.702
82210 354.974
82310 354.7
82410 351.784
82510 353.264
82610 354.812
82710 355.678
82810 354.38
82910 358.376
83010 353.63
83110 354.17
83210 354.566
83310 355.092
83410 361.304
83510 361.09
83610 365.374
83710 360.34
83810 361.686
83910 360.814
84010 363.936
84110 358.482
84210 356.816
84310 352.95
84410 346.53
84510 348.574
84610 345.898
84710 349.184
84810 344.97
84910 348.294
85010 349.926
85110 350.276
85210 350.228
85310 354.534
85410 357.51
85510 357.93
85610 358.75
85710 357.104
85810 360.282
85910 352.396
86010 355.14
86110 355.334
86210 355.546
86310 355.218
86410 356.684
86510 353.798
86610 351.718
86710 350.486
86810 350.904
86910 354.098
87010 347.09
87110 350.916
87210 353.486
87310 351.092
87410 350.474
87510 349.354
87610 353.408
87710 358.196
87810 353.652
87910 355.404
88010 357.386
88110 355.42
88210 356.208
88310 360.006
88410 361.932
88510 363.398
88610 357.318
88710 355.072
88810 357.962
88910 354.788
89010 358.118
89110 357.318
89210 354.902
89310 352.644
89410 350.678
89510 355.212
89610 354.098
89710 354
89810 355.246
89910 357.668
90010 356.338
90110 359.918
90210 358.044
90310 357.096
90410 352.424
90510 352.494
90610 356.258
90710 353.262
90810 352.768
90910 350.53
91010 347.452
91110 345.688
91210 345.012
91310 347.25
91410 347.722
91510 339.708
91610 338.746
91710 340.368
91810 338.208
91910 335.58
92010 336.794
92110 338.178
92210 342.558
92310 340.204
92410 344.334
92510 350.742
92610 350.334
92710 354.36
92810 354.866
92910 357.316
93010 355.26
93110 356.102
93210 354.966
93310 356.45
93410 361.66
93510 364.708
93610 368.308
93710 365.598
93810 363.354
93910 363.144
94010 372.106
94110 366.916
94210 368.296
94310 367.974
94410 363.382
94510 359.042
94610 353.756
94710 353.374
94810 355.518
94910 361.012
95010 357.852
95110 363.084
95210 362.344
95310 360.688
95410 362.108
95510 358.24
95610 364.564
95710 366.898
95810 366.134
95910 363.472
96010 361.36
96110 357.99
96210 354.772
96310 357.67
96410 357.068
96510 356.206
96610 351.872
96710 350.414
96810 354.234
96910 353.212
97010 351.752
97110 351.838
97210 354.478
97310 351.076
97410 348.178
97510 357.046
97610 359.132
97710 359.984
97810 359.914
97910 359.522
98010 361.128
98110 363.564
98210 361.742
98310 363.034
98410 367.02
98510 361.716
98610 356.854
98710 359.12
98810 362.09
98910 366.854
99010 366.454
99110 364.892
99210 367.39
99310 370.532
99410 368.09
99510 374.154
99610 380.404444444444
99710 379.14
99810 375.708571428571
99910 373.826666666667


==> training_sim_id_24.txt <==
10 -1341.884
110 -1367.48666666667
210 -1363.73142857143
310 -1352.99
410 -1341.16666666667
510 -1360.69
610 -1367.482
710 -1388.476
810 -1379.23
910 -1372.85
1010 -1402.47
1110 -1403.616
1210 -1412.722
1310 -1417.052
1410 -1432.044
1510 -1422.062
1610 -1416.096
1710 -1407.674
1810 -1412.794
1910 -1405.826
2010 -1375.164
2110 -1369.794
2210 -1365.598
2310 -1367.954
2410 -1345.19
2510 -1324.79
2610 -1338.518
2710 -1333.004
2810 -1322.152
2910 -1323.902
3010 -1318.78
3110 -1312.122
3210 -1304.038
3310 -1301.118
3410 -1340.836
3510 -1361.878
3610 -1352.13
3710 -1328.564
3810 -1298.77
3910 -1300.638
4010 -1322.65
4110 -1315.734
4210 -1317.37
4310 -1302.742
4410 -1288.494
4510 -1293.784
4610 -1299.842
4710 -1327.364
4810 -1342.752
4910 -1346.884
5010 -1328.08
5110 -1341.952
5210 -1335.56
5310 -1338.754
5410 -1336.296
5510 -1315.38
5610 -1300.226
5710 -1287.68
5810 -1285.426
5910 -1282.416
6010 -1309.218
6110 -1301.12
6210 -1293.3
6310 -1299.01
6410 -1286.056
6510 -1289.062
6610 -1302.29
6710 -1314.028
6810 -1299.564
6910 -1288.912
7010 -1264.26
7110 -1229.48
7210 -1234.882
7310 -1239.792
7410 -1255.256
7510 -1248.582
7610 -1241.584
7710 -1227.018
7810 -1240.018
7910 -1274.882
8010 -1287.528
8110 -1291.104
8210 -1289.072
8310 -1289.364
8410 -1280.912
8510 -1278.932
8610 -1261.566
8710 -1256.372
8810 -1248.536
8910 -1198.436
9010 -1184.552
9110 -1219.2
9210 -1223.196
9310 -1210.134
9410 -1183.382
9510 -1181.96
9610 -1198.754
9710 -1199.194
9810 -1213.646
9910 -1241.918
10010 -1242.612
10110 -1256.706
10210 -1264.836
10310 -1286.26
10410 -1298.276
10510 -1285.78
10610 -1269.262
10710 -1291.228
10810 -1285.924
10910 -1269.444
11010 -1273.04
11110 -1238.218
11210 -1211.206
11310 -1190.764
11410 -1211.908
11510 -1214.628
11610 -1228.82
11710 -1196.104
11810 -1189.106
11910 -1218.884
12010 -1216.526
12110 -1216.116
12210 -1226.264
12310 -1214.334
12410 -1193.98
12510 -1190.344
12610 -1184.95
12710 -1202.838
12810 -1195.684
12910 -1164.864
13010 -1167.27
13110 -1152.37
13210 -1127.13
13310 -1125.174
13410 -1112.572
13510 -1116.71
13610 -1117.5
13710 -1100.518
13810 -1102.438
13910 -1067.1
14010 -1029.69
14110 -1020.792
14210 -1008.758
14310 -994.824
14410 -974.95
14510 -937.728
14610 -892.422
14710 -877.732
14810 -853.58
14910 -836.834
15010 -831.632
15110 -811.962
15210 -818.588
15310 -828.648
15410 -811.19
15510 -808.834
15610 -796.502
15710 -783.498
15810 -783.664
15910 -793.622
16010 -777.608
16110 -766.156
16210 -729.964
16310 -702.574
16410 -695.324
16510 -691.822
16610 -686.272
16710 -665.644
16810 -630.082
16910 -610.958
17010 -603.44
17110 -583.486
17210 -586.686
17310 -584.51
17410 -568.734
17510 -553.722
17610 -546.092
17710 -533.99
17810 -513.138
17910 -496.518
18010 -485.304
18110 -484.458
18210 -474.046
18310 -450.966
18410 -428.788
18510 -404.496
18610 -399.372
18710 -378.796
18810 -379.198
18910 -372.554
19010 -346.192
19110 -322.372
19210 -300.48
19310 -265.296
19410 -259.87
19510 -255.982
19610 -244.404
19710 -228.954
19810 -224.276
19910 -207.608
20010 -203.108
20110 -188.26
20210 -170.3
20310 -157.562
20410 -136.982
20510 -116.152
20610 -93.564
20710 -83.122
20810 -52.734
20910 -35.802
21010 -8.78399999999999
21110 9.22
21210 20.076
21310 21.632
21410 37.336
21510 48.3
21610 56.372
21710 77.82
21810 84.524
21910 90.214
22010 75.112
22110 67.804
22210 67.56
22310 76.676
22410 70.902
22510 77.174
22610 93.808
22710 89.696
22810 86.68
22910 89.93
23010 93.448
23110 105.516
23210 117.13
23310 117.958
23410 122.942
23510 125.046
23610 117.972
23710 119.112
23810 136.7
23910 147.386
24010 165.66
24110 163.29
24210 164.108
24310 175.844
24410 180.574
24510 184.738
24610 183.904
24710 185.99
24810 174.562
24910 173.49
25010 168.282
25110 177.414
25210 183.252
25310 186.1
25410 184.242
25510 185.976
25610 196.786
25710 208.746
25810 220.104
25910 226.898
26010 229.492
26110 228.666
26210 237.03
26310 235.184
26410 234.596
26510 239.428
26610 240.944
26710 238.252
26810 241.306
26910 242.846
27010 259.72
27110 259.198
27210 246.192
27310 250.116
27410 253.112
27510 254.986
27610 258.432
27710 256.59
27810 256.312
27910 258.72
28010 249.926
28110 248.938
28210 258.466
28310 261.218
28410 269.614
28510 269.376
28610 269.72
28710 272.358
28810 266.092
28910 255.776
29010 260.168
29110 261.348
29210 257.296
29310 257.874
29410 248.532
29510 253.792
29610 257.368
29710 264.818
29810 270.34
29910 279.682
30010 270.382
30110 273.576
30210 284.072
30310 280.844
30410 291.814
30510 277.82
30610 282.582
30710 265.804
30810 271.734
30910 281.764
31010 295.368
31110 302.508
31210 295.66
31310 310.936
31410 311.454
31510 331.34
31610 334.88
31710 351.532
31810 347.298
31910 344.12
32010 341.484
32110 345.738
32210 352.718
32310 347.812
32410 357.056
32510 357.204
32610 360.832
32710 350.626
32810 368.184
32910 365.518
33010 366.758
33110 370.932
33210 372.358
33310 368.846
33410 368.192
33510 358.29
33610 357.702
33710 366.324
33810 354.562
33910 366.072
34010 377.512
34110 375.496
34210 363.994
34310 361.036
34410 358.064
34510 369.228
34610 367.086
34710 378.018
34810 390.936
34910 378.23
35010 358.454
35110 348.158
35210 360.46
35310 365.468
35410 360.082
35510 353.682
35610 362.032
35710 351.316
35810 336.374
35910 343.862
36010 361.298
36110 383.578
36210 381.614
36310 387.274
36410 393.698
36510 403.484
36610 391.622
36710 406.044
36810 401.958
36910 412.416
37010 409.002
37110 385.148
37210 382.674
37310 369.532
37410 373.282
37510 368.276
37610 376.012
37710 369.092
37810 384.754
37910 371.948
38010 379.854
38110 381.608
38210 379.076
38310 390.368
38410 383.194
38510 388.996
38610 394.234
38710 386.058
38810 373.368
38910 378.254
39010 372.752
39110 369.406
39210 377.232
39310 381.162
39410 386.42
39510 388.772
39610 388.518
39710 401.254
39810 409.756
39910 410.414
40010 403.062
40110 415.064
40210 422.846
40310 421.306
40410 419.548
40510 418.556
40610 415.072
40710 412.564
40810 419.998
40910 415.792
41010 424.278
41110 435.136
41210 414.328
41310 416.1
41410 410.344
41510 404.452
41610 403.792
41710 392.07
41810 385.656
41910 381.992
42010 383.594
42110 377.364
42210 393.31
42310 388.746
42410 388.436
42510 387.302
42610 387.02
42710 400.58
42810 398.068
42910 408.44
43010 401.804
43110 391.328
43210 388.788
43310 385.362
43410 398.586
43510 395.528
43610 401.974
43710 405.778
43810 405.718
43910 405.99
44010 423.864
44110 429.022
44210 429.85
44310 441.152
44410 432.154
44510 447.776
44610 429.834
44710 416.918
44810 421.656
44910 424.238
45010 417.938
45110 417.132
45210 422.952
45310 418.34
45410 418.18
45510 409.912
45610 419.866
45710 431.41
45810 428.764
45910 434.206
46010 423.314
46110 426.256
46210 423.332
46310 429.8
46410 436.56
46510 430.98
46610 440.466
46710 447.446
46810 453.096
46910 442.88
47010 451.746
47110 453.182
47210 453.388
47310 455.128
47410 453.278
47510 457.912
47610 450.058
47710 431.878
47810 429.714
47910 425.394
48010 416.03
48110 424.318
48210 426.596
48310 419.34
48410 416.39
48510 425.038
48610 433.358
48710 441.904
48810 433.38
48910 433.994
49010 433.658
49110 425.282
49210 433.564
49310 438.684
49410 447.612
49510 437.206
49610 427.942
49710 415.85
49810 419.316
49910 434.228
50010 436.442
50110 445.534
50210 431.172
50310 428.928
50410 421.34
50510 421.248
50610 420.166
50710 420.958
50810 427.078
50910 412.852
51010 412.624
51110 410.826
51210 419.052
51310 419.59
51410 425.572
51510 435.122
51610 439.472
51710 451.554
51810 449.728
51910 453.078
52010 460.554
52110 468.818
52210 473.03
52310 469.046
52410 461.26
52510 445.948
52610 431.624
52710 437.392
52810 428.508
52910 434.714
53010 430.11
53110 413.78
53210 401.494
53310 403.186
53410 416.222
53510 422.154
53610 433.404
53710 423.706
53810 432.528
53910 423.284
54010 418.286
54110 428.62
54210 432.448
54310 434.382
54410 422.574
54510 441.086
54610 431.288
54710 440.172
54810 444.594
54910 455.636
55010 453.612
55110 447.928
55210 450.906
55310 444.946
55410 455.438
55510 438.156
55610 454.236
55710 448.71
55810 438.506
55910 433.55
56010 450.382
56110 450.26
56210 446.62
56310 451.602
56410 446.348
56510 453.254
56610 455.608
56710 457.18
56810 472.838
56910 477.318
57010 472.712
57110 473.534
57210 470.488
57310 480.612
57410 474.388
57510 470.296
57610 463.998
57710 470.948
57810 467.474
57910 459.81
58010 454.976
58110 456.02
58210 448.216
58310 431.468
58410 437.784
58510 444.326
58610 439.818
58710 433.59
58810 433.202
58910 431.924
59010 434.866
59110 428.38
59210 438.526
59310 444.736
59410 441.308
59510 446.648
59610 459.334
59710 465.374
59810 454.662
59910 457.642
60010 459.224
60110 461.146
60210 466.262
60310 469.226
60410 476.196
60510 467.262
60610 463.918
60710 464.942
60810 474.958
60910 487.344
61010 490.502
61110 489.668
61210 480.888
61310 483.422
61410 469.93
61510 459.842
61610 458.314
61710 448.754
61810 448.29
61910 440.88
62010 433.754
62110 439.926
62210 446.44
62310 436.506
62410 461.378
62510 463.452
62610 465.29
62710 465.398
62810 465.828
62910 464.476
63010 470.44
63110 474.856
63210 476.474
63310 485.094
63410 464.352
63510 474.144
63610 465.316
63710 464.036
63810 456.184
63910 454.874
64010 456.076
64110 453.528
64210 448.74
64310 444.674
64410 446.796
64510 448.382
64610 451.576
64710 459.544
64810 461.458
64910 463.182
65010 451.168
65110 443.572
65210 446.456
65310 452.22
65410 456.428
65510 463.532
65610 459.99
65710 454.054
65810 460.18
65910 463.878
66010 462.528
66110 466.732
66210 464.336
66310 457.708
66410 449.938
66510 436.012
66610 436.884
66710 440.242
66810 448.074
66910 446.23
67010 454.55
67110 458.562
67210 464.572
67310 464.422
67410 472.106
67510 477.334
67610 471.434
67710 467.76
67810 459.376
67910 462.038
68010 458.796
68110 454.326
68210 454.36
68310 452.25
68410 448.696
68510 452.38
68610 466.908
68710 461.376
68810 459.4
68910 455.72
69010 460.936
69110 464.016
69210 453.75
69310 465.146
69410 473.626
69510 480.75
69610 471.124
69710 474.398
69810 469.87
69910 471.778
70010 468.142
70110 460.348
70210 470.878
70310 445.826
70410 440.014
70510 419.99
70610 425.804
70710 441.964
70810 449.88
70910 448.056
71010 456.866
71110 470.102
71210 467.818
71310 488.016
71410 493.77
71510 508.03
71610 505.254
71710 490.442
71810 483.312
71910 469.85
72010 461.246
72110 449.292
72210 442.452
72310 447.548
72410 443.68
72510 430.944
72610 430.614
72710 430.91
72810 433.9
72910 448.132
73010 454.72
73110 458.458
73210 462.128
73310 451.132
73410 450.506
73510 455.532
73610 465.866
73710 467.566
73810 469.766
73910 464.936
74010 459.006
74110 465.418
74210 478.644
74310 487.464
74410 497.388
74510 498.606
74610 503.792
74710 496.738
74810 491.218
74910 491.71
75010 486.806
75110 486.348
75210 471.862
75310 467.164
75410 462.06
75510 465.534
75610 453.898
75710 465.156
75810 460.622
75910 467.996
76010 479.958
76110 481.524
76210 491.058
76310 489.42
76410 476.43
76510 478.892
76610 474.038
76710 472.584
76810 480.81
76910 475.212
77010 479.312
77110 470.432
77210 467.31
77310 472.132
77410 477.506
77510 476.648
77610 471.546
77710 476.174
77810 483.744
77910 483.042
78010 473.472
78110 483.446
78210 480.312
78310 475.052
78410 473.458
78510 463.262
78610 467.452
78710 472.462
78810 459.492
78910 456.004
79010 446.902
79110 450.144
79210 463.494
79310 462.722
79410 468.508
79510 485.352
79610 495.534
79710 488.876
79810 489.97
79910 493.164
80010 509.414
80110 500.51
80210 489.46
80310 494.708
80410 494.738
80510 486.172
80610 489.558
80710 499.006
80810 508.026
80910 514.598
81010 507.578
81110 498.114
81210 485.982
81310 484.186
81410 488.118
81510 492.3
81610 501.738
81710 500.236
81810 491.826
81910 483.524
82010 481.492
82110 490.8
82210 505.876
82310 509.654
82410 514.876
82510 506.2
82610 490.508
82710 494.264
82810 502.716
82910 509.636
83010 506.932
83110 501.838
83210 497.566
83310 509.06
83410 501.68
83510 496.864
83610 499.858
83710 492.666
83810 489.018
83910 486.268
84010 498.892
84110 506.464
84210 510.178
84310 498.942
84410 494.994
84510 509.06
84610 508.714
84710 496.698
84810 503.258
84910 507.76
85010 503.788
85110 497.746
85210 494.246
85310 491.158
85410 497.836
85510 488.2
85610 494.346
85710 505.164
85810 496.926
85910 490.726
86010 492.422
86110 488.286
86210 491.842
86310 497.026
86410 484.672
86510 488.994
86610 483.978
86710 487.32
86810 475.438
86910 479.522
87010 478.632
87110 478.35
87210 485.494
87310 482.734
87410 492.086
87510 477.326
87610 477.144
87710 470.752
87810 481.004
87910 481.37
88010 482.52
88110 500.9
88210 490.366
88310 481.048
88410 486.718
88510 504.83
88610 505.284
88710 503.428
88810 502.976
88910 504.35
89010 501.894
89110 493.844
89210 498.954
89310 507.354
89410 501.134
89510 498.948
89610 497.156
89710 509.104
89810 521.808
89910 530.482
90010 522.896
90110 519.448
90210 509.682
90310 506.464
90410 512.482
90510 507.278
90610 502.524
90710 487.732
90810 485.152
90910 471.162
91010 480.192
91110 491.954
91210 499.034
91310 498.55
91410 496.822
91510 493.284
91610 504.594
91710 507.284
91810 499.57
91910 507.512
92010 508.874
92110 504.106
92210 499.264
92310 504.306
92410 499.436
92510 501.818
92610 501.826
92710 510.224
92810 511.376
92910 507.522
93010 497.566
93110 492.342
93210 502.564
93310 501.854
93410 506.53
93510 519.938
93610 504.69
93710 487.452
93810 491.122
93910 486.076
94010 492.658
94110 494.512
94210 495.514
94310 489.674
94410 482.7
94510 478.022
94610 488.816
94710 496.86
94810 494.014
94910 504.718
95010 496.916
95110 499.986
95210 491.19
95310 491.348
95410 502.112
95510 499.486
95610 494.932
95710 492.698
95810 500.882
95910 498.276
96010 519.634
96110 508.518
96210 506.266
96310 513.74
96410 497.01
96510 492.816
96610 480.01
96710 480.832
96810 480.314
96910 477.7
97010 452.406
97110 451.298
97210 458.782
97310 463.292
97410 477.636
97510 487.434
97610 512.526
97710 527.478
97810 526.502
97910 521.434
98010 537.282
98110 543.986
98210 538.032
98310 538.128
98410 530.432
98510 530.152
98610 529.372
98710 514.958
98810 499.88
98910 507.982
99010 507.958
99110 504.592
99210 518.788
99310 514.494
99410 524.34
99510 512.648
99610 502.415555555555
99710 507.4925
99810 524.811428571429
99910 520.176666666667

